Simulation of catalytic reactions in open-cell foam structures

We describe a technique for particle-based simulations of heterogeneous catalysis in open-cell foam structures, which is based on isotropic Stochastic Rotation Dynamics (iSRD) together with Constructive Solid Geometry (CSG). The approach is validated by means of experimental results for the low temperature water-gas shift reaction in an open-cell foam structure modeled as inverse sphere packing. Considering the relation between Sherwood and Reynolds number, we find two distinct regimes meeting approximately at the strut size Reynolds number 10. For typical parameters from the literature, we find that the catalyst density in the washcoat can be reduced considerably without a notable loss of conversion efficiency. We vary the porosity to determine optimum open-cell foam structures, which combine low flow resistance with high conversion efficiency and find large porosity values to be favorable not only in the mass transfer limited regime but also in the intermediate regime.

==> figs/Data/ObstacleBoundary/velocity-profile-raw.dat <==
6e-07	-nan -nan -nan
1.8e-06	-nan -nan -nan
3e-06	-nan -nan -nan
4.2e-06	-nan -nan -nan
5.4e-06	-nan -nan -nan
6.6e-06	-nan -nan -nan
7.8e-06	-nan -nan -nan
9e-06	-nan -nan -nan
1.02e-05	-nan -nan -nan
1.14e-05	-nan -nan -nan
1.26e-05	-nan -nan -nan
1.38e-05	-nan -nan -nan
1.5e-05	-nan -nan -nan
1.62e-05	-nan -nan -nan
1.74e-05	-nan -nan -nan
1.86e-05	-nan -nan -nan
1.98e-05	-nan -nan -nan
2.1e-05	-nan -nan -nan
2.22e-05	-nan -nan -nan
2.34e-05	-nan -nan -nan
2.46e-05	-nan -nan -nan
2.58e-05	0.00480722 0.106072 2.24145
2.7e-05	0.00159797 0.0656806 3.33373
2.82e-05	-0.0238444 0.119959 4.65496
2.94e-05	-0.0527671 -0.0283414 5.93445
3.06e-05	0.0153843 -0.00617851 7.32135
3.18e-05	0.117579 0.0348 8.67031
3.3e-05	0.0618119 -0.137076 10.0911
3.42e-05	-0.0970592 0.0567627 11.517
3.54e-05	-0.0443333 -0.0756321 13.0015
3.66e-05	-0.0374337 0.0638477 14.2711
3.78e-05	-0.0444575 -0.0307384 15.6261
3.9e-05	0.131129 -0.00295056 17.0365
4.02e-05	-0.0200754 0.00142088 18.5403
4.14e-05	-0.0486738 -0.0448857 19.7726
4.26e-05	-0.0505501 -0.101087 21.2567
4.38e-05	0.0436646 -0.016933 22.555
4.5e-05	0.0762853 -0.000294281 24.0528
4.62e-05	-0.0145257 0.0239359 25.3865
4.74e-05	0.00983938 0.0519603 26.8115
4.86e-05	-0.0678492 0.0286178 28.1908
4.98e-05	-0.0260868 0.122569 29.4398
5.1e-05	0.0552489 0.0857767 30.9712
5.22e-05	-0.0311947 -0.010336 32.4146
5.34e-05	0.028707 -0.00786173 33.9199
5.46e-05	-0.0518398 0.189744 35.185
5.58e-05	-0.0283572 -0.0242127 36.6431
5.7e-05	0.00738562 -0.0615732 37.9975
5.82e-05	-0.0561734 -0.0170181 39.3129
5.94e-05	0.0818258 -0.075943 40.6822
6.06e-05	0.0179402 0.0277955 42.1978
6.18e-05	0.0221783 -0.010983 43.5649
6.3e-05	0.0352583 -0.0357227 44.9206
6.42e-05	0.0475196 -0.0683813 46.2239
6.54e-05	-0.00899743 -0.0818445 47.5695
6.66e-05	0.0301465 -0.0436542 48.9278
6.78e-05	0.000361867 0.0127684 50.1577
6.9e-05	-0.0509262 0.0416923 51.5885
7.02e-05	-0.00450863 0.03094 52.7751
7.14e-05	-0.00948348 -0.0316077 54.0656
7.26e-05	-0.0470066 0.12976 55.4434
7.38e-05	0.110606 0.0845757 56.5813
7.5e-05	-0.107322 0.151443 57.9515
7.62e-05	0.0572696 0.116527 59.1797
7.74e-05	-0.024679 0.171836 60.5202
7.86e-05	0.0313945 0.211732 61.762
7.98e-05	-0.0364444 0.0989461 62.9441
8.1e-05	-0.0437939 0.072304 64.1106
8.22e-05	0.019328 0.0936926 65.4373
8.34e-05	-0.0689542 0.132521 66.6282
8.46e-05	-0.00882342 0.1517 67.796
8.58e-05	-0.00748897 0.0638664 69.0197
8.7e-05	0.0617195 0.140094 70.2608
8.82e-05	0.0445863 0.0266443 71.3111
8.94e-05	0.0420975 -0.0237494 72.5156
9.06e-05	-0.0854127 0.0265321 73.6177
9.18e-05	-0.0744817 -0.0745637 74.683
9.3e-05	-0.0173875 0.00930794 75.9259
9.42e-05	0.0774249 0.105302 77.043
9.54e-05	0.0418512 -0.104372 77.969
9.66e-05	-0.0278634 0.0938911 79.1507
9.78e-05	-0.0745053 -0.0627449 80.0694
9.9e-05	0.168095 -0.0906394 81.4166
0.0001002	0.0135248 0.00615135 82.4032
0.0001014	-0.0775299 0.0186194 83.4984
0.0001026	-0.0588247 0.0290449 84.5382
0.0001038	0.00982016 -0.0238552 85.6023
0.000105	-0.0279129 0.0214233 86.7001
0.0001062	0.0676683 0.120484 87.7769
0.0001074	-0.0831957 -0.0928863 88.6819
0.0001086	-0.00537126 -0.0320453 89.7424
0.0001098	0.0769371 0.0882321 90.7807
0.000111	0.0310393 -0.0146495 91.8285
0.0001122	-0.0407318 -0.151301 92.7897
0.0001134	0.0141881 -0.0149352 93.747
0.0001146	-0.0157193 0.00919848 94.8097
0.0001158	-0.0174623 -0.00144923 95.5357
0.000117	0.0185163 -0.0135497 96.5769
0.0001182	-0.0264688 -0.0389459 97.3595
0.0001194	0.0554046 -0.0949945 98.4206
0.0001206	-0.0276372 -0.0523725 99.4913
0.0001218	-0.0174441 -0.00276802 100.327
0.000123	-0.00311719 0.0348945 101.348
0.0001242	-0.0647774 -0.0251594 102.13
0.0001254	0.0385011 0.146702 103.005
0.0001266	-0.022689 0.0616752 103.859
0.0001278	0.0301955 0.126407 104.889
0.000129	0.115846 0.00349472 105.676
0.0001302	0.0154253 -0.0445474 106.59
0.0001314	-0.00562975 0.0595847 107.376
0.0001326	-0.0958318 -0.0210508 108.223
0.0001338	-0.0833315 0.083975 109.167
0.000135	0.0595483 0.0979987 109.985
0.0001362	0.120122 -0.00371273 110.782
0.0001374	-0.053091 0.0767688 111.543
0.0001386	0.0106028 0.0699079 112.471
0.0001398	-0.0599015 0.0217301 113.083
0.000141	-0.0367307 -0.0687119 113.916
0.0001422	0.0316225 -0.0832739 114.575
0.0001434	0.0754362 0.0273603 115.405
0.0001446	-0.0257634 0.0461048 116.068
0.0001458	0.0417205 -0.0266514 116.903
0.000147	0.0481587 -0.0956466 117.548
0.0001482	0.0041271 0.0822393 118.236
0.0001494	0.0382657 -0.013652 119.061
0.0001506	-0.0273543 0.0337268 119.616
0.0001518	-0.0293452 -0.0095692 120.339
0.000153	-0.0170174 0.00801481 120.98
0.0001542	0.0197681 0.0938045 121.764
0.0001554	0.0834732 0.0783297 122.426
0.0001566	-0.0480711 -0.0124644 123.087
0.0001578	-0.00898625 -0.0263389 123.679
0.000159	-0.0763871 0.0365395 124.289
0.0001602	0.0273392 0.0471199 124.817
0.0001614	-0.0301503 0.0226848 125.629
0.0001626	-0.00848461 -0.0177547 126.235
0.0001638	-0.0129846 0.032661 126.927
0.000165	0.138039 -0.125867 127.279
0.0001662	-0.180424 0.0648533 128.003
0.0001674	0.0700696 -0.0104355 128.665
0.0001686	0.0208907 -0.0566806 129.123
0.0001698	0.000568209 -0.0726476 129.57
0.000171	-0.0381137 -0.038047 130.302
0.0001722	-0.0197272 0.00942459 130.73
0.0001734	0.041371 0.13956 131.272
0.0001746	0.00731662 0.0649569 131.776
0.0001758	-0.0586664 -0.022875 132.362
0.000177	0.049367 0.0382459 132.91
0.0001782	0.0224982 0.100749 133.24
0.0001794	-0.0302467 -0.0227336 133.828
0.0001806	0.00849609 0.0671157 134.241
0.0001818	0.0215399 0.0248315 134.67
0.000183	-0.0523787 0.0285653 135.233
0.0001842	0.00739135 0.0127353 135.75
0.0001854	0.0356737 0.173561 136.081
0.0001866	-0.0327038 0.17506 136.454
0.0001878	0.0790192 0.0479474 136.873
0.000189	0.00659992 -0.0156332 137.161
0.0001902	-0.159535 0.0866159 137.619
0.0001914	0.03503 0.106175 138.165
0.0001926	0.0905846 -0.0628247 138.438
0.0001938	0.011296 0.105461 138.853
0.000195	-0.00122214 0.0435161 139.199
0.0001962	-0.00600531 -0.0153651 139.572
0.0001974	-0.0174378 0.0213008 139.88
0.0001986	0.00665863 0.0122616 140.386
0.0001998	-0.0621533 0.106458 140.681
0.000201	-0.0765826 -0.0400318 140.949
0.0002022	0.019423 0.0362119 141.282
0.0002034	0.103427 0.043741 141.628
0.0002046	0.0133575 -0.0725318 141.87
0.0002058	0.0347577 -0.00446711 142.124
0.000207	0.0151989 -0.0259786 142.394
0.0002082	-0.0486913 -0.0823377 142.682
0.0002094	-0.0530267 -0.0686886 142.815
0.0002106	-0.081375 -0.0345388 143.128
0.0002118	0.0707853 0.0246342 143.37
0.000213	0.100902 -0.0465931 143.53
0.0002142	-0.0731257 -0.0788798 143.841
0.0002154	-0.00554421 -0.052184 144.101
0.0002166	-0.0191505 -0.0482217 144.249
0.0002178	0.0436197 -0.122146 144.446
0.000219	-0.104447 -0.0954828 144.675
0.0002202	0.0701959 -0.0970169 144.89
0.0002214	0.127142 -0.00115661 144.992
0.0002226	-0.021399 -0.128721 145.191
0.0002238	-0.0131779 -0.0214232 145.368
0.000225	0.00340191 -0.0773481 145.561
0.0002262	0.021554 -0.1296 145.528
0.0002274	-0.0340936 0.0458255 145.692
0.0002286	-0.000248337 -0.000695982 145.797
0.0002298	-0.0409414 0.104455 145.978
0.000231	0.00158692 -0.0595583 146.05
0.0002322	-0.0162331 -0.054757 146.031
0.0002334	0.0521216 -0.0557603 146.181
0.0002346	-0.102606 -0.111781 146.265
0.0002358	0.0434291 -0.218058 146.339
0.000237	-0.0126027 -0.0301891 146.356
0.0002382	-0.0241919 -0.119551 146.476
0.0002394	0.0867087 -0.0744873 146.446
0.0002406	-0.0662174 -0.0536373 146.521
0.0002418	0.0191839 -0.0518841 146.585
0.000243	0.0299704 -0.000654045 146.455
0.0002442	0.00736569 -0.020053 146.524
0.0002454	0.0308116 -0.0609605 146.661
0.0002466	-0.00128702 0.0575226 146.678
0.0002478	0.0520553 -0.102587 146.64
0.000249	-0.117094 -0.184812 146.477
0.0002502	0.0583046 -0.0317486 146.406
0.0002514	-0.0088326 -0.037838 146.366
0.0002526	-0.0148356 0.0762993 146.443
0.0002538	-0.0429506 -0.0109831 146.401
0.000255	-0.0245996 -0.0880609 146.179
0.0002562	0.12492 -0.0419511 146.055
0.0002574	-0.0110623 3.00513e-05 145.899
0.0002586	-0.00995688 -0.061253 145.934
0.0002598	-0.0220735 -0.107268 145.825
0.000261	-0.0472415 -0.0178187 145.663
0.0002622	0.0349383 -0.0465196 145.364
0.0002634	-0.0309125 0.0761156 145.278
0.0002646	0.0186499 0.0665257 145.204
0.0002658	0.0532072 0.00192745 145.006
0.000267	-0.0517395 0.137991 144.78
0.0002682	-0.0280356 0.0569602 144.568
0.0002694	0.0908677 0.135371 144.376
0.0002706	-0.00418817 0.0981526 144.225
0.0002718	-0.0243587 0.0799593 143.955
0.000273	-0.00592133 0.153458 143.854
0.0002742	-0.010032 -0.0375387 143.5
0.0002754	-0.0358936 0.0597779 143.376
0.0002766	0.0284816 -0.00952646 143.143
0.0002778	0.0863398 0.0572344 142.936
0.000279	-0.0529052 0.0758199 142.606
0.0002802	0.0437117 0.103743 142.261
0.0002814	-0.0268578 -0.0036013 142.029
0.0002826	-0.112912 -0.0361549 141.621
0.0002838	-0.00401384 -0.0288065 141.43
0.000285	0.0444748 -0.0258639 141.008
0.0002862	0.0734617 0.0745761 140.653
0.0002874	-0.0186619 0.136392 140.523
0.0002886	-0.0351704 0.0204378 140.095
0.0002898	0.050142 0.0642436 139.752
0.000291	-0.051637 0.00975555 139.347
0.0002922	-0.0566213 0.00517041 139.073
0.0002934	0.12762 1.04628e-05 138.705
0.0002946	-0.0392571 0.0124067 138.312
0.0002958	0.0399306 0.0360271 137.885
0.000297	-0.0507161 -0.0201606 137.606
0.0002982	-0.0178546 -0.0488855 137.208
0.0002994	-0.0512793 0.106075 136.775
0.0003006	0.0178524 0.00595431 136.255
0.0003018	0.0606022 0.0750788 135.845
0.000303	0.0206319 -0.0318298 135.33
0.0003042	0.0598241 0.0131856 135.034
0.0003054	0.0718321 -0.0769715 134.659
0.0003066	-0.0187811 0.0293922 133.977
0.0003078	-0.126681 -0.0194033 133.569
0.000309	0.023388 -0.0922152 133.043
0.0003102	-0.0234998 -0.0493767 132.688
0.0003114	0.0227818 -0.0348734 132.083
0.0003126	-0.0232228 0.0678493 131.455
0.0003138	-0.0675842 -0.0110608 131.195
0.000315	0.0841015 0.0385663 130.551
0.0003162	-0.0208337 0.0391643 129.923
0.0003174	0.0727698 0.0235084 129.406
0.0003186	-0.0733029 0.174176 128.875
0.0003198	-0.06662 0.00731123 128.334
0.000321	0.107877 0.0511537 127.721
0.0003222	-0.00123389 0.0915523 127.075
0.0003234	-0.018237 0.130327 126.477
0.0003246	0.00283946 0.0190492 125.92
0.0003258	0.0361968 -0.035387 125.299
0.000327	0.0893679 0.00422181 124.706
0.0003282	0.00333977 -0.0395146 124.006
0.0003294	-0.12199 0.0935568 123.494
0.0003306	-0.0195609 0.0731524 122.687
0.0003318	-0.0678861 -0.080832 122.083
0.000333	0.00201396 -0.109948 121.389
0.0003342	0.103855 -0.0649997 120.828
0.0003354	-0.0281677 -0.0346965 120.043
0.0003366	0.0321371 -0.0644993 119.434
0.0003378	0.00308912 -0.00079649 118.571
0.000339	0.012066 -0.0823858 117.979
0.0003402	0.0209829 0.0460568 117.181
0.0003414	0.016844 -0.15896 116.468
0.0003426	-0.059528 -0.00180421 115.653
0.0003438	0.047004 -0.0365064 114.977
0.000345	-0.0789961 -0.0575398 114.185
0.0003462	-0.0244115 -0.0700177 113.579
0.0003474	0.0104247 -0.161301 112.608
0.0003486	-0.023642 -0.0352626 111.875
0.0003498	0.038057 0.105702 111.162
0.000351	0.0362922 -0.0343035 110.318
0.0003522	-0.0159239 0.0784103 109.402
0.0003534	-0.0857997 0.061325 108.529
0.0003546	0.137441 0.0443189 107.749
0.0003558	-0.0107185 -0.0254395 106.857
0.000357	-0.0860012 -0.0769752 105.999
0.0003582	0.0181686 -0.0538402 105.195
0.0003594	9.9822e-05 0.0321472 104.358
0.0003606	0.0533221 -0.180826 103.407
0.0003618	0.0198838 -0.114727 102.593
0.000363	0.0447863 -0.136148 101.724
0.0003642	-0.0865197 -0.0358183 100.847
0.0003654	0.00586155 -0.157604 99.957
0.0003666	0.0189115 -0.0435144 99.0664
0.0003678	-0.0460783 -0.0796873 98.0066
0.000369	0.0421675 -0.0215799 97.0786
0.0003702	0.0168412 -0.258742 96.1685
0.0003714	-0.0193856 -0.132479 95.0669
0.0003726	0.0543371 -0.150317 94.2269
0.0003738	-0.019974 -0.175611 93.0653
0.000375	0.0464823 -0.136894 92.2886
0.0003762	-0.0621132 -0.12518 91.1078
0.0003774	-0.00436543 -0.148982 90.2233
0.0003786	0.0275835 0.00955343 89.1822
0.0003798	-0.00751694 -0.110093 88.1236
0.000381	0.0289259 -0.0921661 87.0255
0.0003822	-0.0515583 -0.00658391 86.1179
0.0003834	0.010014 -0.111331 85.0767
0.0003846	-0.00495425 -0.0702762 84.0846
0.0003858	-0.0146556 -0.0754019 82.9766
0.000387	0.01267 -0.0466075 81.7696
0.0003882	0.0170577 -0.0831122 80.8194
0.0003894	0.0152512 -0.10173 79.6939
0.0003906	0.0668087 -0.0688906 78.6214
0.0003918	-0.100373 -0.0660574 77.4668
0.000393	-0.0233336 -0.130864 76.4557
0.0003942	-0.014752 -0.123138 75.3509
0.0003954	0.0169493 -0.054736 74.1677
0.0003966	-0.00548905 -0.00593524 73.0589
0.0003978	-0.0224084 -0.0636555 71.9008
0.000399	0.0812618 0.068577 70.6247
0.0004002	-0.000529124 -0.0681688 69.4724
0.0004014	-0.0348997 -0.0687927 68.3759
0.0004026	-0.0862735 0.00293127 67.1442
0.0004038	-0.0683809 0.0433885 65.9473
0.000405	0.110018 0.00390779 64.7258
0.0004062	-0.0361619 0.0319375 63.5328
0.0004074	0.0304654 -0.0519271 62.2345
0.0004086	-0.0229999 0.0408933 61.1271
0.0004098	0.0291094 0.128591 59.8142
0.000411	0.033909 -0.152519 58.6434
0.0004122	0.0118933 0.0992329 57.2513
0.0004134	0.000149666 0.119801 56.0742
0.0004146	-0.00133374 0.076682 54.7002
0.0004158	0.0997575 -0.0586653 53.4546
0.000417	-0.0411701 -0.0229817 51.9408
0.0004182	-0.105236 -0.0603863 50.7364
0.0004194	0.00130901 0.0477193 49.4511
0.0004206	-0.0340782 -0.115542 48.2235
0.0004218	0.0611506 -0.132948 46.7402
0.000423	0.108708 -0.0108974 45.3751
0.0004242	0.0246055 0.0401248 44.0606
0.0004254	-0.121675 0.0566347 42.7071
0.0004266	-0.0289234 -0.0264359 41.1524
0.0004278	0.0280821 0.0136772 39.9579
0.000429	0.0171022 0.0143725 38.4921
0.0004302	0.0714588 0.0262761 37.1711
0.0004314	0.0252329 0.0190175 35.6807
0.0004326	-0.0296614 0.0727981 34.3291
0.0004338	0.0340215 -0.0441979 32.8396
0.000435	-0.0430702 0.154869 31.4271
0.0004362	-0.0407054 0.0532852 29.9643
0.0004374	0.0327715 0.0751364 28.5955
0.0004386	-0.00876899 0.173075 27.0397
0.0004398	0.0249866 0.0199536 25.6323
0.000441	-0.015695 0.139808 24.1633
0.0004422	-0.0083509 0.0201253 22.6203
0.0004434	0.019168 -0.0948559 21.1904
0.0004446	-0.0776731 0.0124462 19.7548
0.0004458	0.0270249 0.0653363 18.2521
0.000447	0.0628962 0.0508511 16.8897
0.0004482	0.00420404 0.145336 15.4444
0.0004494	-0.152121 0.0575063 14.0167
0.0004506	0.0434315 -0.020554 12.4991
0.0004518	0.00357296 -0.00108352 11.1912
0.000453	0.000242531 0.0780769 9.77645
0.0004542	0.00287158 0.0345054 8.31743
0.0004554	0.0699259 0.0715838 6.97945
0.0004566	0.0441117 -0.0111852 5.49119
0.0004578	-0.0501796 0.0602372 4.09899
0.000459	-0.0840925 -0.0945265 2.93706
0.0004602	0.0484715 -0.0893428 2.22603
0.0004614	-nan -nan -nan
0.0004626	-nan -nan -nan
0.0004638	-nan -nan -nan
0.000465	-nan -nan -nan
0.0004662	-nan -nan -nan
0.0004674	-nan -nan -nan
0.0004686	-nan -nan -nan
0.0004698	-nan -nan -nan
0.000471	-nan -nan -nan
0.0004722	-nan -nan -nan
0.0004734	-nan -nan -nan
0.0004746	-nan -nan -nan
0.0004758	-nan -nan -nan
0.000477	-nan -nan -nan
0.0004782	-nan -nan -nan
0.0004794	-nan -nan -nan


==> figs/Data/ObstacleBoundary/velocity-profile.dat <==
2.58e-05 0.00480722 0.106072 2.24145
2.7e-05 0.00159797 0.0656806 3.33373
2.82e-05 -0.0238444 0.119959 4.65496
2.94e-05 -0.0527671 -0.0283414 5.93445
3.06e-05 0.0153843 -0.00617851 7.32135
3.18e-05 0.117579 0.0348 8.67031
3.3e-05 0.0618119 -0.137076 10.0911
3.42e-05 -0.0970592 0.0567627 11.517
3.54e-05 -0.0443333 -0.0756321 13.0015
3.66e-05 -0.0374337 0.0638477 14.2711
3.78e-05 -0.0444575 -0.0307384 15.6261
3.9e-05 0.131129 -0.00295056 17.0365
4.02e-05 -0.0200754 0.00142088 18.5403
4.14e-05 -0.0486738 -0.0448857 19.7726
4.26e-05 -0.0505501 -0.101087 21.2567
4.38e-05 0.0436646 -0.016933 22.555
4.5e-05 0.0762853 -0.000294281 24.0528
4.62e-05 -0.0145257 0.0239359 25.3865
4.74e-05 0.00983938 0.0519603 26.8115
4.86e-05 -0.0678492 0.0286178 28.1908
4.98e-05 -0.0260868 0.122569 29.4398
5.1e-05 0.0552489 0.0857767 30.9712
5.22e-05 -0.0311947 -0.010336 32.4146
5.34e-05 0.028707 -0.00786173 33.9199
5.46e-05 -0.0518398 0.189744 35.185
5.58e-05 -0.0283572 -0.0242127 36.6431
5.7e-05 0.00738562 -0.0615732 37.9975
5.82e-05 -0.0561734 -0.0170181 39.3129
5.94e-05 0.0818258 -0.075943 40.6822
6.06e-05 0.0179402 0.0277955 42.1978
6.18e-05 0.0221783 -0.010983 43.5649
6.3e-05 0.0352583 -0.0357227 44.9206
6.42e-05 0.0475196 -0.0683813 46.2239
6.54e-05 -0.00899743 -0.0818445 47.5695
6.66e-05 0.0301465 -0.0436542 48.9278
6.78e-05 0.000361867 0.0127684 50.1577
6.9e-05 -0.0509262 0.0416923 51.5885
7.02e-05 -0.00450863 0.03094 52.7751
7.14e-05 -0.00948348 -0.0316077 54.0656
7.26e-05 -0.0470066 0.12976 55.4434
7.38e-05 0.110606 0.0845757 56.5813
7.5e-05 -0.107322 0.151443 57.9515
7.62e-05 0.0572696 0.116527 59.1797
7.74e-05 -0.024679 0.171836 60.5202
7.86e-05 0.0313945 0.211732 61.762
7.98e-05 -0.0364444 0.0989461 62.9441
8.1e-05 -0.0437939 0.072304 64.1106
8.22e-05 0.019328 0.0936926 65.4373
8.34e-05 -0.0689542 0.132521 66.6282
8.46e-05 -0.00882342 0.1517 67.796
8.58e-05 -0.00748897 0.0638664 69.0197
8.7e-05 0.0617195 0.140094 70.2608
8.82e-05 0.0445863 0.0266443 71.3111
8.94e-05 0.0420975 -0.0237494 72.5156
9.06e-05 -0.0854127 0.0265321 73.6177
9.18e-05 -0.0744817 -0.0745637 74.683
9.3e-05 -0.0173875 0.00930794 75.9259
9.42e-05 0.0774249 0.105302 77.043
9.54e-05 0.0418512 -0.104372 77.969
9.66e-05 -0.0278634 0.0938911 79.1507
9.78e-05 -0.0745053 -0.0627449 80.0694
9.9e-05 0.168095 -0.0906394 81.4166
0.0001002 0.0135248 0.00615135 82.4032
0.0001014 -0.0775299 0.0186194 83.4984
0.0001026 -0.0588247 0.0290449 84.5382
0.0001038 0.00982016 -0.0238552 85.6023
0.000105 -0.0279129 0.0214233 86.7001
0.0001062 0.0676683 0.120484 87.7769
0.0001074 -0.0831957 -0.0928863 88.6819
0.0001086 -0.00537126 -0.0320453 89.7424
0.0001098 0.0769371 0.0882321 90.7807
0.000111 0.0310393 -0.0146495 91.8285
0.0001122 -0.0407318 -0.151301 92.7897
0.0001134 0.0141881 -0.0149352 93.747
0.0001146 -0.0157193 0.00919848 94.8097
0.0001158 -0.0174623 -0.00144923 95.5357
0.000117 0.0185163 -0.0135497 96.5769
0.0001182 -0.0264688 -0.0389459 97.3595
0.0001194 0.0554046 -0.0949945 98.4206
0.0001206 -0.0276372 -0.0523725 99.4913
0.0001218 -0.0174441 -0.00276802 100.327
0.000123 -0.00311719 0.0348945 101.348
0.0001242 -0.0647774 -0.0251594 102.13
0.0001254 0.0385011 0.146702 103.005
0.0001266 -0.022689 0.0616752 103.859
0.0001278 0.0301955 0.126407 104.889
0.000129 0.115846 0.00349472 105.676
0.0001302 0.0154253 -0.0445474 106.59
0.0001314 -0.00562975 0.0595847 107.376
0.0001326 -0.0958318 -0.0210508 108.223
0.0001338 -0.0833315 0.083975 109.167
0.000135 0.0595483 0.0979987 109.985
0.0001362 0.120122 -0.00371273 110.782
0.0001374 -0.053091 0.0767688 111.543
0.0001386 0.0106028 0.0699079 112.471
0.0001398 -0.0599015 0.0217301 113.083
0.000141 -0.0367307 -0.0687119 113.916
0.0001422 0.0316225 -0.0832739 114.575
0.0001434 0.0754362 0.0273603 115.405
0.0001446 -0.0257634 0.0461048 116.068
0.0001458 0.0417205 -0.0266514 116.903
0.000147 0.0481587 -0.0956466 117.548
0.0001482 0.0041271 0.0822393 118.236
0.0001494 0.0382657 -0.013652 119.061
0.0001506 -0.0273543 0.0337268 119.616
0.0001518 -0.0293452 -0.0095692 120.339
0.000153 -0.0170174 0.00801481 120.98
0.0001542 0.0197681 0.0938045 121.764
0.0001554 0.0834732 0.0783297 122.426
0.0001566 -0.0480711 -0.0124644 123.087
0.0001578 -0.00898625 -0.0263389 123.679
0.000159 -0.0763871 0.0365395 124.289
0.0001602 0.0273392 0.0471199 124.817
0.0001614 -0.0301503 0.0226848 125.629
0.0001626 -0.00848461 -0.0177547 126.235
0.0001638 -0.0129846 0.032661 126.927
0.000165 0.138039 -0.125867 127.279
0.0001662 -0.180424 0.0648533 128.003
0.0001674 0.0700696 -0.0104355 128.665
0.0001686 0.0208907 -0.0566806 129.123
0.0001698 0.000568209 -0.0726476 129.57
0.000171 -0.0381137 -0.038047 130.302
0.0001722 -0.0197272 0.00942459 130.73
0.0001734 0.041371 0.13956 131.272
0.0001746 0.00731662 0.0649569 131.776
0.0001758 -0.0586664 -0.022875 132.362
0.000177 0.049367 0.0382459 132.91
0.0001782 0.0224982 0.100749 133.24
0.0001794 -0.0302467 -0.0227336 133.828
0.0001806 0.00849609 0.0671157 134.241
0.0001818 0.0215399 0.0248315 134.67
0.000183 -0.0523787 0.0285653 135.233
0.0001842 0.00739135 0.0127353 135.75
0.0001854 0.0356737 0.173561 136.081
0.0001866 -0.0327038 0.17506 136.454
0.0001878 0.0790192 0.0479474 136.873
0.000189 0.00659992 -0.0156332 137.161
0.0001902 -0.159535 0.0866159 137.619
0.0001914 0.03503 0.106175 138.165
0.0001926 0.0905846 -0.0628247 138.438
0.0001938 0.011296 0.105461 138.853
0.000195 -0.00122214 0.0435161 139.199
0.0001962 -0.00600531 -0.0153651 139.572
0.0001974 -0.0174378 0.0213008 139.88
0.0001986 0.00665863 0.0122616 140.386
0.0001998 -0.0621533 0.106458 140.681
0.000201 -0.0765826 -0.0400318 140.949
0.0002022 0.019423 0.0362119 141.282
0.0002034 0.103427 0.043741 141.628
0.0002046 0.0133575 -0.0725318 141.87
0.0002058 0.0347577 -0.00446711 142.124
0.000207 0.0151989 -0.0259786 142.394
0.0002082 -0.0486913 -0.0823377 142.682
0.0002094 -0.0530267 -0.0686886 142.815
0.0002106 -0.081375 -0.0345388 143.128
0.0002118 0.0707853 0.0246342 143.37
0.000213 0.100902 -0.0465931 143.53
0.0002142 -0.0731257 -0.0788798 143.841
0.0002154 -0.00554421 -0.052184 144.101
0.0002166 -0.0191505 -0.0482217 144.249
0.0002178 0.0436197 -0.122146 144.446
0.000219 -0.104447 -0.0954828 144.675
0.0002202 0.0701959 -0.0970169 144.89
0.0002214 0.127142 -0.00115661 144.992
0.0002226 -0.021399 -0.128721 145.191
0.0002238 -0.0131779 -0.0214232 145.368
0.000225 0.00340191 -0.0773481 145.561
0.0002262 0.021554 -0.1296 145.528
0.0002274 -0.0340936 0.0458255 145.692
0.0002286 -0.000248337 -0.000695982 145.797
0.0002298 -0.0409414 0.104455 145.978
0.000231 0.00158692 -0.0595583 146.05
0.0002322 -0.0162331 -0.054757 146.031
0.0002334 0.0521216 -0.0557603 146.181
0.0002346 -0.102606 -0.111781 146.265
0.0002358 0.0434291 -0.218058 146.339
0.000237 -0.0126027 -0.0301891 146.356
0.0002382 -0.0241919 -0.119551 146.476
0.0002394 0.0867087 -0.0744873 146.446
0.0002406 -0.0662174 -0.0536373 146.521
0.0002418 0.0191839 -0.0518841 146.585
0.000243 0.0299704 -0.000654045 146.455
0.0002442 0.00736569 -0.020053 146.524
0.0002454 0.0308116 -0.0609605 146.661
0.0002466 -0.00128702 0.0575226 146.678
0.0002478 0.0520553 -0.102587 146.64
0.000249 -0.117094 -0.184812 146.477
0.0002502 0.0583046 -0.0317486 146.406
0.0002514 -0.0088326 -0.037838 146.366
0.0002526 -0.0148356 0.0762993 146.443
0.0002538 -0.0429506 -0.0109831 146.401
0.000255 -0.0245996 -0.0880609 146.179
0.0002562 0.12492 -0.0419511 146.055
0.0002574 -0.0110623 3.00513e-05 145.899
0.0002586 -0.00995688 -0.061253 145.934
0.0002598 -0.0220735 -0.107268 145.825
0.000261 -0.0472415 -0.0178187 145.663
0.0002622 0.0349383 -0.0465196 145.364
0.0002634 -0.0309125 0.0761156 145.278
0.0002646 0.0186499 0.0665257 145.204
0.0002658 0.0532072 0.00192745 145.006
0.000267 -0.0517395 0.137991 144.78
0.0002682 -0.0280356 0.0569602 144.568
0.0002694 0.0908677 0.135371 144.376
0.0002706 -0.00418817 0.0981526 144.225
0.0002718 -0.0243587 0.0799593 143.955
0.000273 -0.00592133 0.153458 143.854
0.0002742 -0.010032 -0.0375387 143.5
0.0002754 -0.0358936 0.0597779 143.376
0.0002766 0.0284816 -0.00952646 143.143
0.0002778 0.0863398 0.0572344 142.936
0.000279 -0.0529052 0.0758199 142.606
0.0002802 0.0437117 0.103743 142.261
0.0002814 -0.0268578 -0.0036013 142.029
0.0002826 -0.112912 -0.0361549 141.621
0.0002838 -0.00401384 -0.0288065 141.43
0.000285 0.0444748 -0.0258639 141.008
0.0002862 0.0734617 0.0745761 140.653
0.0002874 -0.0186619 0.136392 140.523
0.0002886 -0.0351704 0.0204378 140.095
0.0002898 0.050142 0.0642436 139.752
0.000291 -0.051637 0.00975555 139.347
0.0002922 -0.0566213 0.00517041 139.073
0.0002934 0.12762 1.04628e-05 138.705
0.0002946 -0.0392571 0.0124067 138.312
0.0002958 0.0399306 0.0360271 137.885
0.000297 -0.0507161 -0.0201606 137.606
0.0002982 -0.0178546 -0.0488855 137.208
0.0002994 -0.0512793 0.106075 136.775
0.0003006 0.0178524 0.00595431 136.255
0.0003018 0.0606022 0.0750788 135.845
0.000303 0.0206319 -0.0318298 135.33
0.0003042 0.0598241 0.0131856 135.034
0.0003054 0.0718321 -0.0769715 134.659
0.0003066 -0.0187811 0.0293922 133.977
0.0003078 -0.126681 -0.0194033 133.569
0.000309 0.023388 -0.0922152 133.043
0.0003102 -0.0234998 -0.0493767 132.688
0.0003114 0.0227818 -0.0348734 132.083
0.0003126 -0.0232228 0.0678493 131.455
0.0003138 -0.0675842 -0.0110608 131.195
0.000315 0.0841015 0.0385663 130.551
0.0003162 -0.0208337 0.0391643 129.923
0.0003174 0.0727698 0.0235084 129.406
0.0003186 -0.0733029 0.174176 128.875
0.0003198 -0.06662 0.00731123 128.334
0.000321 0.107877 0.0511537 127.721
0.0003222 -0.00123389 0.0915523 127.075
0.0003234 -0.018237 0.130327 126.477
0.0003246 0.00283946 0.0190492 125.92
0.0003258 0.0361968 -0.035387 125.299
0.000327 0.0893679 0.00422181 124.706
0.0003282 0.00333977 -0.0395146 124.006
0.0003294 -0.12199 0.0935568 123.494
0.0003306 -0.0195609 0.0731524 122.687
0.0003318 -0.0678861 -0.080832 122.083
0.000333 0.00201396 -0.109948 121.389
0.0003342 0.103855 -0.0649997 120.828
0.0003354 -0.0281677 -0.0346965 120.043
0.0003366 0.0321371 -0.0644993 119.434
0.0003378 0.00308912 -0.00079649 118.571
0.000339 0.012066 -0.0823858 117.979
0.0003402 0.0209829 0.0460568 117.181
0.0003414 0.016844 -0.15896 116.468
0.0003426 -0.059528 -0.00180421 115.653
0.0003438 0.047004 -0.0365064 114.977
0.000345 -0.0789961 -0.0575398 114.185
0.0003462 -0.0244115 -0.0700177 113.579
0.0003474 0.0104247 -0.161301 112.608
0.0003486 -0.023642 -0.0352626 111.875
0.0003498 0.038057 0.105702 111.162
0.000351 0.0362922 -0.0343035 110.318
0.0003522 -0.0159239 0.0784103 109.402
0.0003534 -0.0857997 0.061325 108.529
0.0003546 0.137441 0.0443189 107.749
0.0003558 -0.0107185 -0.0254395 106.857
0.000357 -0.0860012 -0.0769752 105.999
0.0003582 0.0181686 -0.0538402 105.195
0.0003594 9.9822e-05 0.0321472 104.358
0.0003606 0.0533221 -0.180826 103.407
0.0003618 0.0198838 -0.114727 102.593
0.000363 0.0447863 -0.136148 101.724
0.0003642 -0.0865197 -0.0358183 100.847
0.0003654 0.00586155 -0.157604 99.957
0.0003666 0.0189115 -0.0435144 99.0664
0.0003678 -0.0460783 -0.0796873 98.0066
0.000369 0.0421675 -0.0215799 97.0786
0.0003702 0.0168412 -0.258742 96.1685
0.0003714 -0.0193856 -0.132479 95.0669
0.0003726 0.0543371 -0.150317 94.2269
0.0003738 -0.019974 -0.175611 93.0653
0.000375 0.0464823 -0.136894 92.2886
0.0003762 -0.0621132 -0.12518 91.1078
0.0003774 -0.00436543 -0.148982 90.2233
0.0003786 0.0275835 0.00955343 89.1822
0.0003798 -0.00751694 -0.110093 88.1236
0.000381 0.0289259 -0.0921661 87.0255
0.0003822 -0.0515583 -0.00658391 86.1179
0.0003834 0.010014 -0.111331 85.0767
0.0003846 -0.00495425 -0.0702762 84.0846
0.0003858 -0.0146556 -0.0754019 82.9766
0.000387 0.01267 -0.0466075 81.7696
0.0003882 0.0170577 -0.0831122 80.8194
0.0003894 0.0152512 -0.10173 79.6939
0.0003906 0.0668087 -0.0688906 78.6214
0.0003918 -0.100373 -0.0660574 77.4668
0.000393 -0.0233336 -0.130864 76.4557
0.0003942 -0.014752 -0.123138 75.3509
0.0003954 0.0169493 -0.054736 74.1677
0.0003966 -0.00548905 -0.00593524 73.0589
0.0003978 -0.0224084 -0.0636555 71.9008
0.000399 0.0812618 0.068577 70.6247
0.0004002 -0.000529124 -0.0681688 69.4724
0.0004014 -0.0348997 -0.0687927 68.3759
0.0004026 -0.0862735 0.00293127 67.1442
0.0004038 -0.0683809 0.0433885 65.9473
0.000405 0.110018 0.00390779 64.7258
0.0004062 -0.0361619 0.0319375 63.5328
0.0004074 0.0304654 -0.0519271 62.2345
0.0004086 -0.0229999 0.0408933 61.1271
0.0004098 0.0291094 0.128591 59.8142
0.000411 0.033909 -0.152519 58.6434
0.0004122 0.0118933 0.0992329 57.2513
0.0004134 0.000149666 0.119801 56.0742
0.0004146 -0.00133374 0.076682 54.7002
0.0004158 0.0997575 -0.0586653 53.4546
0.000417 -0.0411701 -0.0229817 51.9408
0.0004182 -0.105236 -0.0603863 50.7364
0.0004194 0.00130901 0.0477193 49.4511
0.0004206 -0.0340782 -0.115542 48.2235
0.0004218 0.0611506 -0.132948 46.7402
0.000423 0.108708 -0.0108974 45.3751
0.0004242 0.0246055 0.0401248 44.0606
0.0004254 -0.121675 0.0566347 42.7071
0.0004266 -0.0289234 -0.0264359 41.1524
0.0004278 0.0280821 0.0136772 39.9579
0.000429 0.0171022 0.0143725 38.4921
0.0004302 0.0714588 0.0262761 37.1711
0.0004314 0.0252329 0.0190175 35.6807
0.0004326 -0.0296614 0.0727981 34.3291
0.0004338 0.0340215 -0.0441979 32.8396
0.000435 -0.0430702 0.154869 31.4271
0.0004362 -0.0407054 0.0532852 29.9643
0.0004374 0.0327715 0.0751364 28.5955
0.0004386 -0.00876899 0.173075 27.0397
0.0004398 0.0249866 0.0199536 25.6323
0.000441 -0.015695 0.139808 24.1633
0.0004422 -0.0083509 0.0201253 22.6203
0.0004434 0.019168 -0.0948559 21.1904
0.0004446 -0.0776731 0.0124462 19.7548
0.0004458 0.0270249 0.0653363 18.2521
0.000447 0.0628962 0.0508511 16.8897
0.0004482 0.00420404 0.145336 15.4444
0.0004494 -0.152121 0.0575063 14.0167
0.0004506 0.0434315 -0.020554 12.4991
0.0004518 0.00357296 -0.00108352 11.1912
0.000453 0.000242531 0.0780769 9.77645
0.0004542 0.00287158 0.0345054 8.31743
0.0004554 0.0699259 0.0715838 6.97945
0.0004566 0.0441117 -0.0111852 5.49119
0.0004578 -0.0501796 0.0602372 4.09899
0.000459 -0.0840925 -0.0945265 2.93706
0.0004602 0.0484715 -0.0893428 2.22603


==> figs/Data/T453K_1atm_1090/Fitting_Thiele_modulus/Thiele_modulus.csv <==
1,,2,
rrc factor,log(rrc factor),Thiele modulus,log(Thiele modulus)
1.0E+00,0.0E+00,1.676904E+01,1.224508E+00
1.0E-01,-1.0E+00,9.436959E+00,9.748321E-01
1.0E-02,-2.0E+00,5.307360E+00,7.248785E-01
1.0E-03,-3.0E+00,2.976981E+00,4.737761E-01
1.0E-04,-4.0E+00,1.336769E+00,1.260564E-01
1.0E-05,-5.0E+00,4.433542E-01,-3.532492E-01
1.0E-06,-6.0E+00,1.430410E-01,-8.445395E-01
1.0E-07,-7.0E+00,4.577459E-02,-1.339376E+00
1.0E-08,-8.0E+00,1.447561E-02,-1.839363E+00


==> figs/Data/T453K_1atm_1090/Fitting_Thiele_modulus/Thiele_modulus.dat <==
1.0E+00 0.0E+00 1.676904E+01 1.224508E+00
1.0E-01 -1.0E+00 9.436959E+00 9.748321E-01
1.0E-02 -2.0E+00 5.307360E+00 7.248785E-01
1.0E-03 -3.0E+00 2.976981E+00 4.737761E-01
1.0E-04 -4.0E+00 1.336769E+00 1.260564E-01
1.0E-05 -5.0E+00 4.433542E-01 -3.532492E-01
1.0E-06 -6.0E+00 1.430410E-01 -8.445395E-01
1.0E-07 -7.0E+00 4.577459E-02 -1.339376E+00
1.0E-08 -8.0E+00 1.447561E-02 -1.839363E+00


==> figs/Data/T453K_1atm_1090/Fitting_conversion_rate/UpToCenter/conversion_rate.csv <==
,,,,,,,
rrc factor,log(rrc factor),Thiele modulus,log(Thiele modulus),1/C dC/dz,|1/C dC/dz|,concentration at z = 0,η
1.0E+00,0.0E+00,1.676904E+01,1.224508E+00,-2.787268E+00,2.787268E+00,6.498008E-03,7.833997E-01
1.0E-01,-1.0E+00,9.436959E+00,9.748321E-01,-2.759571E+00,2.759571E+00,6.524534E-03,7.825155E-01
1.0E-02,-2.0E+00,5.307360E+00,7.248785E-01,-2.743431E+00,2.743431E+00,6.713497E-03,7.762168E-01
1.0E-03,-3.0E+00,2.976981E+00,4.737761E-01,-2.063177E+00,2.063177E+00,1.036814E-02,6.543953E-01
1.0E-04,-4.0E+00,1.336769E+00,1.260564E-01,-7.714199E-01,7.714199E-01,2.003765E-02,3.320783E-01
1.0E-05,-5.0E+00,4.433542E-01,-3.532492E-01,-9.840370E-02,9.840370E-02,2.853747E-02,4.875100E-02
1.0E-06,-6.0E+00,1.430410E-01,-8.445395E-01,-9.420775E-03,9.420775E-03,2.988024E-02,3.992000E-03
1.0E-07,-7.0E+00,4.577459E-02,-1.339376E+00,0.000000E+00,0.000000E+00,3.000473E-02,0.000000E+00
1.0E-08,-8.0E+00,1.447561E-02,-1.839363E+00,0.000000E+00,0.000000E+00,2.997327E-02,0.000000E+00


==> figs/Data/T453K_1atm_1090/Fitting_conversion_rate/UpToCenter/conversion_rate.dat <==
1.0E+00 0.0E+00 1.676904E+01 1.224508E+00 -2.787268E+00 2.787268E+00 6.498008E-03 7.833997E-01
1.0E-01 -1.0E+00 9.436959E+00 9.748321E-01 -2.759571E+00 2.759571E+00 6.524534E-03 7.825155E-01
1.0E-02 -2.0E+00 5.307360E+00 7.248785E-01 -2.743431E+00 2.743431E+00 6.713497E-03 7.762168E-01
1.0E-03 -3.0E+00 2.976981E+00 4.737761E-01 -2.063177E+00 2.063177E+00 1.036814E-02 6.543953E-01
1.0E-04 -4.0E+00 1.336769E+00 1.260564E-01 -7.714199E-01 7.714199E-01 2.003765E-02 3.320783E-01
1.0E-05 -5.0E+00 4.433542E-01 -3.532492E-01 -9.840370E-02 9.840370E-02 2.853747E-02 4.875100E-02
1.0E-06 -6.0E+00 1.430410E-01 -8.445395E-01 -9.420775E-03 9.420775E-03 2.988024E-02 3.992000E-03
1.0E-07 -7.0E+00 4.577459E-02 -1.339376E+00 0.000000E+00 0.000000E+00 3.000473E-02 0.000000E+00
1.0E-08 -8.0E+00 1.447561E-02 -1.839363E+00 0.000000E+00 0.000000E+00 2.997327E-02 0.000000E+00


==> figs/Data/T453K_1atm_1090/Fitting_conversion_rate/UpToOutlet/conversion_rate.csv <==
,,,,,,,
rrc factor,log(rrc factor),Thiele modulus,log(Thiele modulus),1/C dC/dz,|1/C dC/dz|,concentration at z outlet,η
1.0E+00,0.0E+00,1.676904E+01,1.224508E+00,-2.596404E+00,2.596404E+00,3.632231E+22,9.252662E-01
1.0E-01,-1.0E+00,9.436959E+00,9.748321E-01,-2.567230E+00,2.567230E+00,3.748045E+22,9.228834E-01
1.0E-02,-2.0E+00,5.307360E+00,7.248785E-01,-2.552431E+00,2.552431E+00,3.805993E+22,9.216911E-01
1.0E-03,-3.0E+00,2.976981E+00,4.737761E-01,-1.907984E+00,1.907984E+00,7.253336E+22,8.507614E-01
1.0E-04,-4.0E+00,1.336769E+00,1.260564E-01,-7.174793E-01,7.174793E-01,2.370649E+23,5.122350E-01
1.0E-05,-5.0E+00,4.433542E-01,-3.532492E-01,-9.146272E-02,9.146272E-02,4.444437E+23,8.554969E-02
1.0E-06,-6.0E+00,1.430410E-01,-8.445395E-01,-8.855844E-03,8.855844E-03,4.820495E+23,8.175131E-03
1.0E-07,-7.0E+00,4.577459E-02,-1.339376E+00,0.000000E+00,0.000000E+00,4.869323E+23,-1.871311E-03
1.0E-08,-8.0E+00,1.447561E-02,-1.839363E+00,0.000000E+00,0.000000E+00,4.861101E+23,-1.796212E-04


==> figs/Data/T453K_1atm_1090/Fitting_conversion_rate/UpToOutlet/conversion_rate.dat <==
1.0E+00 0.0E+00 1.676904E+01 1.224508E+00 -2.596404E+00 2.596404E+00 3.632231E+22 9.252662E-01
1.0E-01 -1.0E+00 9.436959E+00 9.748321E-01 -2.567230E+00 2.567230E+00 3.748045E+22 9.228834E-01
1.0E-02 -2.0E+00 5.307360E+00 7.248785E-01 -2.552431E+00 2.552431E+00 3.805993E+22 9.216911E-01
1.0E-03 -3.0E+00 2.976981E+00 4.737761E-01 -1.907984E+00 1.907984E+00 7.253336E+22 8.507614E-01
1.0E-04 -4.0E+00 1.336769E+00 1.260564E-01 -7.174793E-01 7.174793E-01 2.370649E+23 5.122350E-01
1.0E-05 -5.0E+00 4.433542E-01 -3.532492E-01 -9.146272E-02 9.146272E-02 4.444437E+23 8.554969E-02
1.0E-06 -6.0E+00 1.430410E-01 -8.445395E-01 -8.855844E-03 8.855844E-03 4.820495E+23 8.175131E-03
1.0E-07 -7.0E+00 4.577459E-02 -1.339376E+00 0.000000E+00 0.000000E+00 4.869323E+23 -1.871311E-03
1.0E-08 -8.0E+00 1.447561E-02 -1.839363E+00 0.000000E+00 0.000000E+00 4.861101E+23 -1.796212E-04


==> figs/Data/T453K_1atm_1090/Fitting_conversion_rate/UpToOutlet/fit_effective_matlab.txt <==
FIT = 

     General model:
     FIT(x) = 2.60 / ( 1 + 10^(-(x+a)) )
     Coefficients (with 95% confidence bounds):
       a =       3.512  (3.448, 3.577)

a =

   3.512440127019859


==> figs/Data/T453K_1atm_1090/Fitting_conversion_rate/UpToOutlet/fit_matlab.txt <==
FIT = 

     General model:
     FIT(x) = 0.925 / ( 1 + 10^(-(x+a)) )
     Coefficients (with 95% confidence bounds):
       a =       4.082  (4.058, 4.105)

a =

   4.081540539939247


==> figs/Data/T453K_1atm_1090/results_vary_rrc.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20
cell width,k,porosity,specific surface,cell length,inlet area,cell volume,number density,mass density,kinematic viscosity,diffusion coefficient,superficial velocity,acceleration,pressure drop,Reynolds,g W^3 / nu^2,Peclet,1/C dC/dz,concentration at z = 0,rrc factor
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.401,8.959E+06,5.025232E+03,1.430878E+01,1.551354E+03,1.103980E+01,-3.020296E+00,6.498008E-03,1.0E+00
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.489,8.959E+06,5.025232E+03,1.435501E+01,1.551354E+03,1.107546E+01,-3.013893E+00,6.524534E-03,1.0E-01
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.302,8.959E+06,5.025232E+03,1.425726E+01,1.551354E+03,1.100005E+01,-2.961257E+00,6.713497E-03,1.0E-02
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.353,8.959E+06,5.025232E+03,1.428396E+01,1.551354E+03,1.102065E+01,-2.109298E+00,1.036814E-02,1.0E-03
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.548,8.959E+06,5.025232E+03,1.438552E+01,1.551354E+03,1.109901E+01,-7.982130E-01,2.003765E-02,1.0E-04
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.409,8.959E+06,5.025232E+03,1.431287E+01,1.551354E+03,1.104296E+01,-1.023203E-01,2.853747E-02,1.0E-05
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.450,8.959E+06,5.025232E+03,1.433447E+01,1.551354E+03,1.105962E+01,-3.825407E-03,2.988024E-02,1.0E-06
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.488,8.959E+06,5.025232E+03,1.435449E+01,1.551354E+03,1.107507E+01,-3.044114E-03,3.000473E-02,1.0E-07
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.374,8.959E+06,5.025232E+03,1.429471E+01,1.551354E+03,1.102895E+01,-7.707982E-05,2.997327E-02,1.0E-08
,,,,,,,,,,,,,,,,,,,
,,,,,,,,,Sc,0.772,,,,,,,,,


==> figs/Data/T453K_1atm_1090/results_vary_rrc.dat <==
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.401 8.959E+06 5.025232E+03 1.430878E+01 1.551354E+03 1.103980E+01 -3.020296E+00 6.498008E-03 1.0E+00
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.489 8.959E+06 5.025232E+03 1.435501E+01 1.551354E+03 1.107546E+01 -3.013893E+00 6.524534E-03 1.0E-01
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.302 8.959E+06 5.025232E+03 1.425726E+01 1.551354E+03 1.100005E+01 -2.961257E+00 6.713497E-03 1.0E-02
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.353 8.959E+06 5.025232E+03 1.428396E+01 1.551354E+03 1.102065E+01 -2.109298E+00 1.036814E-02 1.0E-03
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.548 8.959E+06 5.025232E+03 1.438552E+01 1.551354E+03 1.109901E+01 -7.982130E-01 2.003765E-02 1.0E-04
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.409 8.959E+06 5.025232E+03 1.431287E+01 1.551354E+03 1.104296E+01 -1.023203E-01 2.853747E-02 1.0E-05
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.450 8.959E+06 5.025232E+03 1.433447E+01 1.551354E+03 1.105962E+01 -3.825407E-03 2.988024E-02 1.0E-06
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.488 8.959E+06 5.025232E+03 1.435449E+01 1.551354E+03 1.107507E+01 -3.044114E-03 3.000473E-02 1.0E-07
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.374 8.959E+06 5.025232E+03 1.429471E+01 1.551354E+03 1.102895E+01 -7.707982E-05 2.997327E-02 1.0E-08


==> figs/Data/T453K_1atm_1090/results_vary_rrc_FINAL.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20
cell width,k,porosity,specific surface,cell length,inlet area,cell volume,number density,mass density,kinematic viscosity,diffusion coefficient,superficial velocity,acceleration,pressure drop,Reynolds,g W^3 / nu^2,Peclet,1/C dC/dz (complete cell),concentration at outlet,rrc factor
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.401,8.959E+06,5.025232E+03,1.430878E+01,1.551354E+03,1.103980E+01,-2.596404E+00,3.632231E+22,1.0E+00
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.489,8.959E+06,5.025232E+03,1.435501E+01,1.551354E+03,1.107546E+01,-2.567230E+00,3.748045E+22,1.0E-01
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.302,8.959E+06,5.025232E+03,1.425726E+01,1.551354E+03,1.100005E+01,-2.552431E+00,3.805993E+22,1.0E-02
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.353,8.959E+06,5.025232E+03,1.428396E+01,1.551354E+03,1.102065E+01,-1.907984E+00,7.253336E+22,1.0E-03
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.548,8.959E+06,5.025232E+03,1.438552E+01,1.551354E+03,1.109901E+01,-7.174793E-01,2.370649E+23,1.0E-04
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.409,8.959E+06,5.025232E+03,1.431287E+01,1.551354E+03,1.104296E+01,-9.146272E-02,4.444437E+23,1.0E-05
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.450,8.959E+06,5.025232E+03,1.433447E+01,1.551354E+03,1.105962E+01,-8.855844E-03,4.820495E+23,1.0E-06
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.488,8.959E+06,5.025232E+03,1.435449E+01,1.551354E+03,1.107507E+01,0.000000E+00,4.869323E+23,1.0E-07
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.374,8.959E+06,5.025232E+03,1.429471E+01,1.551354E+03,1.102895E+01,0.000000E+00,4.861101E+23,1.0E-08
,,,,,,,,,,,,,,,,,,,
,,,,,,,,,Sc,0.772,,,,,,,,,


==> figs/Data/T453K_1atm_1090/results_vary_rrc_FINAL.dat <==
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.401 8.959E+06 5.025232E+03 1.430878E+01 1.551354E+03 1.103980E+01 -2.596404E+00 3.632231E+22 1.0E+00
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.489 8.959E+06 5.025232E+03 1.435501E+01 1.551354E+03 1.107546E+01 -2.567230E+00 3.748045E+22 1.0E-01
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.302 8.959E+06 5.025232E+03 1.425726E+01 1.551354E+03 1.100005E+01 -2.552431E+00 3.805993E+22 1.0E-02
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.353 8.959E+06 5.025232E+03 1.428396E+01 1.551354E+03 1.102065E+01 -1.907984E+00 7.253336E+22 1.0E-03
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.548 8.959E+06 5.025232E+03 1.438552E+01 1.551354E+03 1.109901E+01 -7.174793E-01 2.370649E+23 1.0E-04
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.409 8.959E+06 5.025232E+03 1.431287E+01 1.551354E+03 1.104296E+01 -9.146272E-02 4.444437E+23 1.0E-05
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.450 8.959E+06 5.025232E+03 1.433447E+01 1.551354E+03 1.105962E+01 -8.855844E-03 4.820495E+23 1.0E-06
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.488 8.959E+06 5.025232E+03 1.435449E+01 1.551354E+03 1.107507E+01 0.000000E+00 4.869323E+23 1.0E-07
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.374 8.959E+06 5.025232E+03 1.429471E+01 1.551354E+03 1.102895E+01 0.000000E+00 4.861101E+23 1.0E-08


==> figs/Data/T453K_1atm_1090/results_vary_rrc_II.dat <==
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.401 8.959E+06 5.025232E+03 1.430878E+01 1.551354E+03 1.103980E+01 -3.020296E+00 6.498008E-03 1.0E+00
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.548 8.959E+06 5.025232E+03 1.438552E+01 1.551354E+03 1.109901E+01 -7.982130E-01 2.003765E-02 1.0E-04


==> figs/Data/T453K_1atm_1090/results_vary_rrc_NEW.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20
cell width,k,porosity,specific surface,cell length,inlet area,cell volume,number density,mass density,kinematic viscosity,diffusion coefficient,superficial velocity,acceleration,pressure drop,Reynolds,g W^3 / nu^2,Peclet,1/C dC/dz,concentration at outlet,rrc factor
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.401,8.959E+06,5.025232E+03,1.430878E+01,1.551354E+03,1.103980E+01,-2.787268E+00,1.817681E-03,1.0E+00
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.489,8.959E+06,5.025232E+03,1.435501E+01,1.551354E+03,1.107546E+01,-2.759571E+00,1.867679E-03,1.0E-01
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.302,8.959E+06,5.025232E+03,1.425726E+01,1.551354E+03,1.100005E+01,-2.743431E+00,1.905876E-03,1.0E-02
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.353,8.959E+06,5.025232E+03,1.428396E+01,1.551354E+03,1.102065E+01,-2.063177E+00,3.796157E-03,1.0E-03
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.548,8.959E+06,5.025232E+03,1.438552E+01,1.551354E+03,1.109901E+01,-7.714199E-01,1.382736E-02,1.0E-04
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.409,8.959E+06,5.025232E+03,1.431287E+01,1.551354E+03,1.104296E+01,-9.840370E-02,2.724015E-02,1.0E-05
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.450,8.959E+06,5.025232E+03,1.433447E+01,1.551354E+03,1.105962E+01,-9.420775E-03,2.969280E-02,1.0E-06
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.488,8.959E+06,5.025232E+03,1.435449E+01,1.551354E+03,1.107507E+01,0.000000E+00,3.000000E-02,1.0E-07
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.374,8.959E+06,5.025232E+03,1.429471E+01,1.551354E+03,1.102895E+01,0.000000E+00,3.000000E-02,1.0E-08
,,,,,,,,,,,,,,,,,,,
,,,,,,,,,Sc,0.772,,,,,,,,,


==> figs/Data/T453K_1atm_1090/results_vary_rrc_NEW.dat <==
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.401 8.959E+06 5.025232E+03 1.430878E+01 1.551354E+03 1.103980E+01 -2.787268E+00 1.817681E-03 1.0E+00
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.489 8.959E+06 5.025232E+03 1.435501E+01 1.551354E+03 1.107546E+01 -2.759571E+00 1.867679E-03 1.0E-01
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.302 8.959E+06 5.025232E+03 1.425726E+01 1.551354E+03 1.100005E+01 -2.743431E+00 1.905876E-03 1.0E-02
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.353 8.959E+06 5.025232E+03 1.428396E+01 1.551354E+03 1.102065E+01 -2.063177E+00 3.796157E-03 1.0E-03
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.548 8.959E+06 5.025232E+03 1.438552E+01 1.551354E+03 1.109901E+01 -7.714199E-01 1.382736E-02 1.0E-04
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.409 8.959E+06 5.025232E+03 1.431287E+01 1.551354E+03 1.104296E+01 -9.840370E-02 2.724015E-02 1.0E-05
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.450 8.959E+06 5.025232E+03 1.433447E+01 1.551354E+03 1.105962E+01 -9.420775E-03 2.969280E-02 1.0E-06
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.488 8.959E+06 5.025232E+03 1.435449E+01 1.551354E+03 1.107507E+01 0.000000E+00 3.000000E-02 1.0E-07
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.374 8.959E+06 5.025232E+03 1.429471E+01 1.551354E+03 1.102895E+01 0.000000E+00 3.000000E-02 1.0E-08


==> figs/Data/T453K_1atm_1090/results_vary_rrc_NEW_II.dat <==
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.401 8.959E+06 5.025232E+03 1.430878E+01 1.551354E+03 1.103980E+01 -2.787268E+00 1.817681E-03 1.0E+00
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.548 8.959E+06 5.025232E+03 1.438552E+01 1.551354E+03 1.109901E+01 -7.714199E-01 1.382736E-02 1.0E-04


==> figs/Data/T453K_1atm_1e-0rrc/BasisCell1090/number_concentration.dat <==
-0.0005149720000000033 0.028968107084512078 0.2590551702701501 0.13109146317750234 0.3007586225942956 0.28012663687353967
-0.0005079655000000477 0.02821186866027677 0.25834092619981186 0.13185782136107965 0.30155242659911446 0.28003695717971777
-0.0005009590000000395 0.027573095544780237 0.25775326739301235 0.132511984053813 0.30201718543214134 0.28014446757625044
-0.0004939530000000159 0.026900100833877522 0.25715533403649976 0.13317401062617792 0.3026498085829401 0.28012074592050673
-0.0004869465000000092 0.026303730958220112 0.25674229910814284 0.13379888056592926 0.3032258242409276 0.27992926512678146
-0.000479940000000049 0.02573326175656226 0.25622652610445884 0.1343784425678469 0.3037573725071453 0.27990439706398973
-0.00047293350000004276 0.025124259361565836 0.25568791258113605 0.13495134403251138 0.30431727835242 0.2799192056723645
-0.0004659270000000135 0.02449120638860102 0.25518951830186326 0.13552221160594843 0.3048061750329045 0.27999088867068206
-0.00045892050000000925 0.02387495608410768 0.25469259808193784 0.13611483824363987 0.30530923741979366 0.28000837017052144
-0.00045191400000004324 0.023292774365147154 0.25414230332417265 0.1367231796462594 0.3058550345030913 0.2799867081613261
-0.00044490800000004943 0.022693577196932668 0.25357844583574496 0.1373870260890177 0.3063348255544852 0.28000612532382035
-0.00043790150000002124 0.02209456870057828 0.25305530075642724 0.13797397586469945 0.30690494311360667 0.2799712115646879
-0.0004308950000000199 0.021525685458174872 0.25261461636154825 0.13853539443625162 0.30734133915166795 0.27998296459235983
-0.0004238885000000465 0.020909057715237198 0.25222151638221507 0.1390708557250509 0.30776235800214163 0.2800362121753549
-0.0004168820000000455 0.02030359732610315 0.251751063822692 0.13972442609541394 0.3082245224738534 0.27999639028193873
-0.0004098760000000281 0.019712393449898693 0.25127315453634586 0.1403341044674208 0.308748285538664 0.27993206200767284
-0.0004028695000000032 0.019139866470290857 0.2507406831472647 0.14089248072453864 0.3092945607429122 0.2799324089149939
-0.0003958630000000074 0.01860537712619323 0.2502395446994546 0.14142902977078448 0.3097182585044091 0.2800077898991577
-0.0003888565000000219 0.018049237978433833 0.24979132148157848 0.14195908108685726 0.31014011018181525 0.2800602492713144
-0.00038185000000002676 0.01762267568384054 0.24932194879011366 0.14247847931839366 0.3105528126291179 0.2800240835785337
-0.0003748435000000023 0.017256639928521195 0.24897261699946588 0.14289265254220648 0.31088667692964317 0.2799914136001654
-0.00036783700000001267 0.016940239905985605 0.24870903511392697 0.14312435799587855 0.31123178302915994 0.27999458395504934
-0.00036083100000001116 0.016691904847256946 0.24841554444484262 0.14336444917395105 0.3115509443473233 0.2799771571866265
-0.0003538245000000231 0.016489548674271572 0.24806601187496585 0.1435949474997151 0.31182014096003036 0.2800293509910184
-0.00034681800000000074 0.016263120561660023 0.2478478112095172 0.14385021950070093 0.31203890240547594 0.27999994632264585
-0.0003398115000000278 0.015539919270722251 0.24728312326327626 0.1445917454826306 0.31263768112380674 0.27994753085956636
-0.0003328050000000115 0.014984284720670336 0.24688341060142635 0.14520355876399246 0.3131055915317189 0.2798231543821936
-0.0003257985000000292 0.014699493084752572 0.24661313382798503 0.14543751764385088 0.31337702080106294 0.2798728346423477
-0.00031879200000000925 0.014490704854264878 0.2462632239694955 0.1456730720766236 0.3135489229376928 0.2800240761619249
-0.0003117860000000258 0.01428646196051704 0.24602048634028348 0.14578277978736756 0.3138536791759294 0.2800565927359044
-0.00030477950000000627 0.0140531208199308 0.24594492847802957 0.14598934812396194 0.31407378444470646 0.2799388181333716
-0.00029777300000002346 0.013898703286943733 0.24566965410273175 0.14619741891215485 0.31435635411443563 0.2798778695837319
-0.0002907665000000052 0.0137093841057095 0.2453414570396287 0.14636977336115506 0.3146011237171363 0.2799782617763718
-0.000283760000000021 0.013503030778025196 0.24504710675090613 0.1464872461215285 0.31495110370591956 0.28001151264362056
-0.00027675350000000686 0.013251833930388996 0.24477286775486343 0.14672190583896844 0.31526089596241474 0.2799924965133666
-0.0002697470000000215 0.012990128621965021 0.24448446588849584 0.14697569616058512 0.3155429655477711 0.28000674378118484
-0.0002627410000000136 0.01272727177323387 0.24415567453429865 0.1472710247564063 0.3158575973395849 0.27998843159647885
-0.00025573449999999944 0.012404094585101234 0.24391336506111244 0.14755619087233673 0.3162162910952939 0.2799100583861564
-0.0002487280000000124 0.01206917012305133 0.24359607003446246 0.1478769028297988 0.31654865496153317 0.2799092020511558
-0.00024172149999999976 0.011697402503407455 0.2432565736402789 0.14825907982362657 0.31697574126825484 0.27981120276443233
-0.00023471500000001128 0.011268889619427923 0.24282402464751526 0.1487485524875243 0.3173557778667086 0.2798027553788241
-0.00022770900000000673 0.010850899922223977 0.24242707683437428 0.1491309648773377 0.3177145096417929 0.2798765487242699
-0.00022070250000001657 0.010429848518775457 0.24210747187103973 0.14950853191708455 0.3181499764474889 0.2798041712456119
-0.0002136960000000072 0.009994875193167333 0.24172458681210227 0.14988004485028103 0.318495496030019 0.2799049971144308
-0.00020668950000001516 0.009547084777421848 0.24120304389281316 0.1503178106212119 0.31895942866511645 0.27997263204343936
-0.00019968300000000727 0.00910240520420343 0.24072247495584742 0.15082337404592666 0.3192315254049959 0.28012022038902534
-0.0001926765000000135 0.008702811290905412 0.24043079227009684 0.15116171674877993 0.3196748022417683 0.2800298774484525
-0.00018567000000000765 0.00834964022418855 0.2401074869769526 0.151496615662344 0.32004717321829135 0.2799990839182216
-0.00017866400000000348 0.008159306668990333 0.2398971197228404 0.1517184958937518 0.3201924708560197 0.2800326068583994
-0.0001716575000000002 0.008140980777191982 0.23996442634847842 0.15170755472962769 0.32020484342554306 0.2799821947191593
-0.00016465100000000025 0.007960743189782307 0.2398203747712583 0.15193184152516728 0.32029643889520604 0.27999060161858824
-0.00015764449999999952 0.007752395915915329 0.23957415456595954 0.15213726333451372 0.3204400822612582 0.2800961039223541
-0.0001506379999999996 0.007554984082255657 0.2392786259202146 0.15233995866247388 0.3205780751140663 0.2802483562209901
-0.00014363149999999938 0.007388920327601358 0.23917306483985298 0.15252131603336969 0.32061324944760666 0.28030344935157064
-0.00013662499999999916 0.007256578852205826 0.23906822348269466 0.15262340232000018 0.32080239454999415 0.28024940079510424
-0.0001296190000000025 0.007170163294868702 0.23888546554806825 0.15268151041931297 0.32095377126465086 0.280309089473098
-0.00012261250000000207 0.007108614070188681 0.23890683932655954 0.152707797615512 0.32108870610502255 0.2801880428827188
-0.00011560600000000159 0.007080173767788803 0.23890839466632302 0.15278002745935362 0.32109151403336317 0.2801398900731702
-0.0001085995000000012 0.00702811812295958 0.23894260744398155 0.1527499491066855 0.3212081842703412 0.2800711410560313
-0.00010159295000000741 0.006998974799049024 0.23880170950717636 0.1528400306517954 0.32131225082276715 0.28004703421921423
-9.45867000000011e-05 0.00699869349870373 0.2387677463655061 0.15285827949251132 0.32138786416472354 0.2799874164785548
-8.758030000000497e-05 0.006965748351875626 0.23878837287305796 0.15290400472931587 0.32138389004284396 0.279957984002907
-8.057385000000032e-05 0.0069276860112422725 0.23876102826973075 0.15296406166774168 0.32146447967864666 0.27988274437264227
-7.356740000000874e-05 0.006895636706489753 0.23869661423077207 0.1529591618446147 0.3215487528042411 0.2798998344138831
-6.65610000000061e-05 0.006854043425836863 0.2387915249983582 0.15299644147376174 0.32151854388306245 0.2798394462189802
-5.9554600000001444e-05 0.006833400848642078 0.23866145304687117 0.1530473768454266 0.3216566465629776 0.279801122696085
-5.254820000000125e-05 0.006797084574680402 0.23865418899267668 0.15305669123405616 0.3216785935386832 0.27981344165990546
-4.554175000000414e-05 0.006769410686385152 0.23860711138245772 0.15305684358471916 0.3217192877900264 0.27984734655641075
-3.85353000000011e-05 0.006759180471020977 0.23849266176593903 0.15307754646909663 0.3217812530842568 0.2798893582096881
-3.152890000000209e-05 0.006735393333941311 0.23841193109522718 0.15313613212177699 0.3218737992227976 0.27984274422625904
-2.4522500000002495e-05 0.006683543663316683 0.2383264974460881 0.1532465595693327 0.3218973044677702 0.2798460948534911
-1.751605000000162e-05 0.0066225243443127114 0.23825562040596243 0.15324547445005848 0.32199337660056243 0.2798830041991067
-1.0509610000000694e-05 0.006587272835106307 0.23824355447276246 0.1533999610906734 0.32194653487920605 0.27982267672225386
-3.503210000000254e-06 0.006529584251935626 0.23814835562945072 0.15341190981805686 0.3220093255762027 0.2799008247243561
3.503210000000253e-06 0.00646643811997777 0.23807899263443016 0.15347661492072565 0.3221113044544381 0.2798666498704293
1.0509610000000692e-05 0.0064119014642343005 0.23798723817991158 0.15353667438556842 0.32222337479813007 0.27984081117215376
1.7516050000001616e-05 0.006351575124481808 0.23781067902983424 0.15359488118157483 0.3223169193803342 0.2799259452837734
2.4522500000002495e-05 0.006281210191531979 0.23780187266626973 0.15370247967862458 0.32226087968762435 0.27995355777594944
3.1528900000002096e-05 0.006204139332633332 0.23774220139507302 0.15377269688167308 0.3222774129555535 0.28000354943506844
3.8535300000001095e-05 0.006109691974003833 0.23765889704485535 0.1539346929616592 0.3221921194530501 0.2801045985664316
4.554175000000415e-05 0.0060128591393570525 0.23759029432851494 0.15397336061697697 0.3222975183596421 0.28012596755551034
5.254820000000126e-05 0.005914002797914471 0.23751661030090634 0.1539757416121136 0.32242740424788613 0.28016624104117815
5.955460000000145e-05 0.00584360695436134 0.23740310789540855 0.1540942915582632 0.32250832590567236 0.2801506676862943
6.65610000000061e-05 0.005743015949439582 0.2372724280034659 0.15419193547942278 0.32270061289779656 0.2800920076698763
7.356740000000874e-05 0.005646888651993916 0.23721285188275468 0.15425390888696278 0.32271639848611744 0.2801699520921674
8.05738500000003e-05 0.005549566910387226 0.23705972981021817 0.15438739042374722 0.3228460833479995 0.28015722950764654
8.758030000000495e-05 0.005428047070439599 0.23688337498280168 0.1545064708802182 0.3229669344641364 0.2802151726024044
9.458670000000108e-05 0.005320499326747179 0.2367579154803349 0.15464794971267992 0.3230532530446514 0.28022038243558806
0.00010159295000000737 0.005193774455513736 0.2368302862066024 0.1547093954130358 0.3231018607354799 0.2801646831893689
0.00010859950000000117 0.005086594433203854 0.23669320801785076 0.15485713904806198 0.3232859930961679 0.28007706540471417
0.00011560600000000158 0.004985732177404744 0.23653724846191987 0.15500166157789438 0.3234196840803356 0.2800556737024452
0.000122612500000002 0.004901425513441332 0.23647514080807108 0.15509454068705808 0.3234626699109547 0.28006622308047335
0.00012961900000000245 0.004795204464700724 0.2363243078967295 0.15522027103952174 0.32349682106388294 0.2801633955351658
0.00013662499999999913 0.004709206640131194 0.23612111159261023 0.15539738846857717 0.32361092067079295 0.2801613726278896
0.0001436314999999994 0.004649999691928379 0.23607941554414524 0.15544777758845224 0.323723676296873 0.2800991308786001
0.0001506379999999996 0.004604663382439965 0.2360434613899235 0.15549416692990117 0.32382375688977894 0.28003395140795817
0.00015764449999999952 0.004539481387155872 0.23604681009352124 0.15548677463660557 0.3239586249373952 0.27996830894532304
0.00016465100000000025 0.0045118198087285245 0.23608946999982783 0.1555127092513967 0.32402983639997934 0.27985616454006895
0.0001716575000000002 0.004487478767135894 0.23599972933063076 0.15551557735691668 0.32407755459684934 0.2799196599484672
0.00017866400000000353 0.004298099759310025 0.2358464723478907 0.15571141916376827 0.32420087798783825 0.27994313074119315
0.00018567000000000773 0.0041853829047022485 0.23585458440876939 0.15570356288825338 0.3243623441905414 0.27989412560773386
0.00019267650000001337 0.004128714253454324 0.2357565282843188 0.15577953350545273 0.3244639060153146 0.27987131794145964
0.0001996830000000073 0.004063387475381196 0.2357695244780916 0.15582801822196427 0.3243665692918359 0.2799725005327289
0.00020668950000001516 0.0040115775931866 0.23574005683553048 0.15582189075159905 0.32438263464287703 0.28004384017680584
0.00021369600000000714 0.003966921779062804 0.23570110152488052 0.15587446285691445 0.32448990690560775 0.27996760693353223
0.00022070250000001657 0.003911905776939509 0.23563784302597243 0.15590418853939833 0.32460529589730475 0.27994076676038226
0.00022770900000000673 0.0038642796846194267 0.23556533806636715 0.1559170932283872 0.32472296471311446 0.27993032430751125
0.00023471500000001128 0.0038119719633775665 0.23537891392440016 0.15600387339929198 0.32483493427286525 0.27997030644006476
0.0002417214999999998 0.003746240543278896 0.2353096436761688 0.1561281830720041 0.3248776956871107 0.27993823702143766
0.0002487280000000124 0.003685874235676196 0.23519365875397152 0.15622048512573988 0.3250333591575581 0.2798666227270573
0.00025573449999999944 0.003605856778571951 0.23507539103545624 0.15631185287551103 0.32510044729902543 0.2799064520114376
0.0002627410000000136 0.0035274074305326622 0.23493323470994038 0.15634808634334357 0.32523795104430964 0.27995332047187343
0.00026974700000002144 0.003430492209399418 0.23486597757658004 0.15649873125191224 0.3252038937424982 0.28000090521961163
0.00027675350000000697 0.0033377637104618106 0.23480319739392463 0.15661806434030634 0.32526063166518016 0.2799803428901243
0.000283760000000021 0.0032114865199017236 0.23471873336748772 0.1566813342460767 0.3254899931488497 0.27989845271768227
0.0002907665000000052 0.003093437509162272 0.23457906827174432 0.15688520159290387 0.32555637584571906 0.27988591678047087
0.00029777300000002346 0.0029682388208697426 0.23446777428268806 0.15700170296886573 0.3255834944073827 0.2799787895201937
0.0003047795000000062 0.0028319588868274182 0.23436494360570276 0.1571096534462908 0.32563148438303985 0.28006195967814224
0.00031178600000002574 0.002701517203275113 0.2342949356843474 0.1571430180847494 0.32582049964322773 0.28004002938439826
0.00031879200000000925 0.0025640095061979047 0.23428331028989807 0.15726278586934708 0.3258568029280977 0.2800330914064589
0.00032579850000002925 0.0024539921691279993 0.2341344484855972 0.15743956664712094 0.325924418628878 0.28004757406927633
0.0003328050000000116 0.002362931779500638 0.23424391060921496 0.1575737560326041 0.32586737343659683 0.27995202814208486
0.00033981150000002774 0.0023101305889116712 0.23418640829924878 0.1574970950121953 0.32594822594978934 0.28005814014985536
0.00034681800000000074 0.002315797931196432 0.2342348525781912 0.1573190877810164 0.3260089461928845 0.2801213155167149
0.0003538245000000231 0.0022516148960422143 0.23430934165881248 0.15742946046823228 0.32585181976064953 0.2801577632162619
0.00036083100000001116 0.0022001172008920284 0.2342071003676393 0.1575435059845244 0.3259070680045762 0.2801422084423689
0.00036783700000001267 0.0021536232013875884 0.23425627711790184 0.15754059264150067 0.3258504263494294 0.28019908068977756
0.0003748435000000023 0.0021009582939192765 0.23426820069162194 0.15755113929299183 0.325833020148922 0.28024668157254345
0.00038185000000002676 0.002060647133658671 0.23430362130624807 0.15758661701841237 0.32575859087558423 0.28029052366609536
0.00038885650000002194 0.002041537862152276 0.23439814512656407 0.15759775276001284 0.32580587556336216 0.280156688687913
0.0003958630000000074 0.002011859161880635 0.2344541548378947 0.1576898579812288 0.32569634330252334 0.2801477847164704
0.0004028695000000032 0.0019864600734740274 0.2345232624869173 0.1577332957444863 0.3256306892098194 0.28012629248530135
0.0004098760000000281 0.0019772939061375836 0.2346334310762765 0.15775957550587744 0.3256120309470188 0.2800176685646893
0.0004168820000000455 0.0019709300455042055 0.2347170058785509 0.15772866361172594 0.32545459840702995 0.28012880205718976
0.0004238885000000465 0.0019608967083566855 0.2348183296518297 0.15780344767125368 0.325375492449048 0.2800418335195113
0.0004308950000000199 0.001954845013425679 0.23496659237084055 0.15781353795001063 0.3252473113147729 0.2800177133509529
0.00043790150000002124 0.001946849217285629 0.23509475668511448 0.15779928970259305 0.3251466217408327 0.28001248265417505
0.00044490800000004943 0.001938774991600948 0.2351955071264692 0.15781077311977504 0.3250036085897071 0.2800513361724519
0.00045191400000004324 0.0019352721165437133 0.23534812174163103 0.15779737588240828 0.3249041147497474 0.2800151155096691
0.00045892050000000925 0.0019257701498704126 0.2355023716665996 0.15781655657421062 0.3247558726854303 0.2799994289238889
0.0004659270000000135 0.0019212953290382874 0.23562575264090777 0.1578284438276475 0.3246556358882892 0.279968872314115
0.00047293350000004276 0.001903576139398637 0.23568286692261875 0.1579616429406664 0.3244417129697622 0.2800102010275539
0.000479940000000049 0.0018811417901809873 0.2358334400927878 0.1580063164482889 0.32421993031507684 0.2800591713536615
0.0004869465000000092 0.0018772166269802012 0.23602676235767844 0.1579945130770915 0.32408864534486925 0.2800128625933802
0.0004939530000000159 0.0018639790977345544 0.23630408438261705 0.15792189973121987 0.3238590520312064 0.2800509847572224
0.0005009590000000395 0.001851302627851744 0.23647690435326524 0.15802121888387388 0.3235803434475764 0.28007023068743137
0.0005079655000000477 0.0018379083794005928 0.23665539953199916 0.15803107730750623 0.32335818734302796 0.28011742743806906
0.0005149720000000033 0.0018176813920128094 0.23688488025440785 0.15810210834319033 0.32304090714391737 0.28015442286647


==> figs/Data/T453K_1atm_1e-0rrc/BasisCell1090_2.0cells/number_concentration.csv <==
-5.149720E-04,2.896799E-02,2.589160E-01,1.309650E-01,3.011629E-01,2.799881E-01
0.000000E+00,6.519505E-03,2.376747E-01,1.535882E-01,3.223333E-01,2.798843E-01
5.149720E-04,1.840535E-03,2.329717E-01,1.582531E-01,3.269361E-01,2.799986E-01
1.036950E-03,5.258238E-04,2.309554E-01,1.593035E-01,3.289599E-01,2.802554E-01
1.551925E-03,1.482931E-04,2.352568E-01,1.596933E-01,3.248559E-01,2.800457E-01


==> figs/Data/T453K_1atm_1e-0rrc/BasisCell1090_2.0cells/number_concentration.dat <==
-0.0005149720000000033 0.028967994593279672 0.25891600640952117 0.13096503028988493 0.30116285286527816 0.279988115842037
-0.000504462939527784 0.027891393668030694 0.25798997920209005 0.13208119772804475 0.3021176973337581 0.2799197320680798
-0.0004939530000000159 0.026940854897427206 0.2572732327040678 0.13307710110538384 0.30280997465120435 0.2798988366419155
-0.0004834453231349967 0.02600517586291611 0.2564655502944283 0.13399303753827294 0.30366540030487005 0.27987083599950996
-0.00047293350000004276 0.025174653479307557 0.25582286473727955 0.13476553676144365 0.30438957916206083 0.27984736585991027
-0.0004624273082287788 0.0242311573153884 0.25500034499062707 0.13573557911530035 0.30511302361246806 0.27991989496621494
-0.00045191400000004324 0.02335474622424157 0.2541422687183252 0.13657556427671916 0.3060168452043322 0.27991057557637894
-0.00044141090937260656 0.022497527907454087 0.2534049280027008 0.13756824012892993 0.306699006177441 0.27983029778347435
-0.0004308950000000199 0.02156978874725949 0.2526343327802699 0.13835586163982977 0.30761293805845263 0.2798270787741859
-0.000420395060814224 0.020682232205285526 0.2519656077912573 0.13925496466058115 0.30843133787151933 0.279665857471353
-0.0004098760000000281 0.01980303586230666 0.25112509966349444 0.1402593904093573 0.3091568099512549 0.2796556641135867
-0.00039938268229005474 0.018908274425886287 0.25023373318271497 0.14120879659586685 0.30982516380177916 0.2798240319937538
-0.0003888565000000219 0.018094452865831962 0.24955279083757415 0.14190303525201683 0.31053779272473264 0.2799119283198459
-0.00037838050630287164 0.01742119352260661 0.2489138511991307 0.14261538052165462 0.3110404307665667 0.28000914399004134
-0.00036783700000001267 0.016971077166976135 0.24840567948130937 0.14308974556751594 0.31158611920871787 0.2799473785754801
-0.0003573697402772337 0.01659275330270988 0.2481062098580347 0.14354325052617556 0.3119666296027897 0.27979115671028926
-0.00034681800000000074 0.016257611513880717 0.2477375818288178 0.14393229570400298 0.3122719405827401 0.2798005703705582
-0.0003362924975898094 0.01526999543913576 0.24677069594973183 0.14494501212828084 0.31309957003287137 0.27991472644997867
-0.0003257985000000293 0.014691494621432533 0.24626968144002437 0.14550561660547 0.3135488233384687 0.27998438399460507
-0.0003153010095941371 0.014387811992762387 0.24596039142222917 0.14585775161687173 0.3139791183466232 0.27981492662151153
-0.00030477950000000627 0.014121610030124462 0.24564337423063312 0.14609909797045462 0.31436536329321796 0.279770554475571
-0.0002942792814718588 0.013834850758146718 0.24520028203625718 0.14631004853215496 0.31473599524873247 0.27991882342471147
-0.00028376000000002107 0.013505157873624508 0.24486984307939652 0.14652902260256012 0.31512008222867716 0.27997589421573854
-0.0002732541897054665 0.01317511628933076 0.2444240680658486 0.1468737187242809 0.3155636297037984 0.27996346721673904
-0.0002627410000000136 0.012761496653430888 0.24393821105563734 0.14726219501440352 0.3160398820204607 0.27999821525606394
-0.00025573449999999944 0.012466120137853892 0.24362564457309746 0.14758105257801574 0.31624221731137364 0.28008496539966116
-0.00024522070572735344 0.01191315155559173 0.243066853377694 0.14816100804895022 0.3167747470429185 0.2800842399748457
-0.00023471500000001128 0.011346998100182805 0.24248419492012155 0.14876623408058448 0.3173800917714856 0.2800224811276254
-0.00022419634749089914 0.010709125826273386 0.24191795975942884 0.14936537247358245 0.3178294416888526 0.28017810025186457
-0.0002136960000000071 0.010027852589179747 0.2412544681913347 0.15014676181858314 0.3184700411924938 0.2801008762084103
-0.00020317411625475618 0.009364478474390989 0.24058893280140387 0.15085877296778297 0.31903172450660083 0.2801560912498203
-0.00019267650000001345 0.008758793034870102 0.24009028878780403 0.15149579333295868 0.31958831828937934 0.28006680655498867
-0.00018218282068104694 0.008320703924409555 0.2396767227910631 0.1519297712420567 0.3200394461049195 0.2800333559375507
-0.0001716575000000002 0.00822556001804502 0.2395797478102978 0.1519547730429669 0.3202636601798392 0.27997625894884937
-0.00016110573352964621 0.00790588563817726 0.23929589435103862 0.1521431124212668 0.32070104965525664 0.2799540579342596
-0.0001506379999999996 0.007643241434007127 0.23902008539020167 0.15241109309461745 0.32098724524917355 0.27993833483199904
-0.00014009470327464962 0.007421063310540906 0.2388384018828736 0.15264897241753794 0.3211174235160998 0.27997413887294686
-0.00012961900000000242 0.00724661570888595 0.238735464121748 0.15270167064716317 0.3212957533617079 0.28002049616049407
-0.00011909297897867904 0.007140240303670295 0.2386839797500222 0.15274630232185285 0.3213648098440529 0.2800646677804
-0.0001085995000000012 0.007070912636826588 0.23858379455368242 0.1529196226087071 0.32139409814707304 0.28003157205370716
-9.808031956658471e-05 0.007017350493959851 0.2384735748017817 0.15290841828293952 0.3215627527264052 0.28003790369491227
-8.758030000000497e-05 0.0069743847372384345 0.2384180488367318 0.15297065175626068 0.3216666884956961 0.27997022617407213
-7.706447635053506e-05 0.006918302588520393 0.2383075113200194 0.15304419744905579 0.32176922950384096 0.2799607591385691
-6.656100000000611e-05 0.006879696097809545 0.23831755402943922 0.15306629229972837 0.32180708333517666 0.27992937423784625
-5.604758017841985e-05 0.0068373365200554235 0.2382458620203178 0.15314821978595555 0.32199919608446065 0.2797693855892115
-4.554175000000414e-05 0.006769632980332588 0.23814190364894883 0.15329985693180342 0.3220406087540085 0.27974799768490544
-3.5030193567352266e-05 0.006722128493907481 0.2380563790414823 0.15334201065626904 0.3221067386698392 0.2797727431385028
-2.4522500000002495e-05 0.00666554585217053 0.23797854498706614 0.153354924929766 0.3222115689688173 0.27978941526218154
-1.4012141619194916e-05 0.0066020552441007916 0.2378883597054988 0.15346881439054488 0.3221745300902002 0.2798662405696554
-3.503210000000254e-06 0.0065470312406385334 0.2376988537900328 0.15356683498308246 0.3222610151337447 0.2799262648525012
3.503210000000253e-06 0.006491979648957487 0.2376505780230473 0.15360956945466633 0.32240557150000143 0.2798423013733253
1.4012145929172586e-05 0.006391129445969133 0.23761888520959337 0.1536657927369505 0.32246539884449743 0.2798587937629877
2.4522500000002495e-05 0.006283197214723367 0.23749033494018615 0.15386246227939168 0.3225941372423642 0.27976986832333495
3.503019394782853e-05 0.006148786983667648 0.237473410637382 0.15397209851137383 0.3226164683029929 0.279789235564581
4.5541750000004135e-05 0.006024516564552593 0.23736765926824127 0.15415923571346743 0.32265987155087356 0.2797887169028645
5.604758048092524e-05 0.00587108546069772 0.23734345852187286 0.15415525046210152 0.32289863643931727 0.27973156911601066
6.65610000000061e-05 0.005709178346062874 0.23726695747051108 0.15425869941877435 0.322987830146932 0.27977733461771864
7.70644752905019e-05 0.005560652682235926 0.2370528751921613 0.15433825518621677 0.3232160556327183 0.27983216130667043
8.758030000000495e-05 0.00539600919841342 0.23688668495085463 0.15462124859523713 0.32330379053673663 0.2797922667187585
9.808031604862313e-05 0.005237039670105279 0.23675844208123292 0.15480439784594965 0.32348719038374785 0.2797129300189656
0.00010859950000000122 0.005067570854688565 0.23668951765195703 0.15500442240224357 0.323585710400274 0.27965277869083677
0.00011909298110919385 0.004917052772024497 0.23652361931754118 0.15521051399084454 0.32375399249973735 0.27959482141985154
0.0001296190000000025 0.0047601323405945875 0.23633488470666705 0.15556892476026543 0.32373886789403605 0.27959719029843777
0.00014009470280645534 0.00464342095306865 0.23623326104946726 0.1556747848235876 0.3238606891335333 0.2795878440403476
0.0001506379999999996 0.004566093437217484 0.23625923134033738 0.15560291248457478 0.32400209317535483 0.2795696695625163
0.0001611057335296462 0.004498779418239443 0.23608953519277692 0.15568101873258547 0.3240344232232406 0.27969624343315774
0.0001716575000000002 0.004443300465228853 0.23597553594087242 0.1558318132108356 0.32409041413709355 0.27965893624597005
0.00018218283017855695 0.004206463966616471 0.23573179476757442 0.1559261555054306 0.32437485801150184 0.2797607277488739
0.00019267650000001356 0.004076640446761885 0.23553938265106675 0.1559288488837802 0.32467296827406594 0.27978215974432397
0.0002031741196015862 0.004017945590258748 0.23545181468897308 0.1560299544056455 0.3247912666279755 0.27970901868715087
0.00021369600000000716 0.003953814919873234 0.23542690841459718 0.15612054040330425 0.3245885061730853 0.2799102300891389
0.00022419634901642887 0.003859056287845308 0.2353627309554391 0.15617772518344705 0.3247197567119019 0.2798807308613668
0.00023471500000001133 0.0037864149373366338 0.23540897733106567 0.15612442309535504 0.3248900811607948 0.27979010347544664
0.0002452207046830066 0.0036945198799278266 0.2351680399013116 0.15626079462550568 0.3249421301769964 0.27993451541625824
0.0002557344999999995 0.0035837651972244196 0.23496340709956257 0.15636864785284751 0.32511359628088365 0.27997058356948173
0.0002627410000000136 0.0035011235032303837 0.23479361635992096 0.1565294977203967 0.3252141465396151 0.2799616158768344
0.0002732541801615386 0.003357588326251449 0.23469782527445973 0.15660180362131104 0.3253719168279976 0.27997086594997733
0.000283760000000021 0.003206391549640644 0.23465594171855242 0.15674199507902958 0.32550048931720393 0.27989518233557414
0.00029427927797215684 0.0030241165852132657 0.23438839974418374 0.15704667409962075 0.32562515085930605 0.27991565871167623
0.00030477950000000627 0.0028463104330725586 0.23424395237390547 0.1572330599794396 0.3257314760832973 0.27994520113028415
0.000315301006935182 0.0026576291966525618 0.2341417056669195 0.15733430541789495 0.32588904922828876 0.2799773104902435
0.0003257985000000293 0.002466240403934434 0.23408964867099716 0.15749168228315105 0.3260664468143156 0.2798859818276027
0.00033629249785338924 0.002329237609764911 0.23400281286057084 0.15766135705701817 0.3260524557636853 0.2799541367089616
0.00034681800000000074 0.002302636655234718 0.23394379791329317 0.1576233067688087 0.32617849546581346 0.2799517631968519
0.0003573697402772335 0.0022148395319348487 0.2337342015140032 0.15771207162474557 0.3262281146632975 0.28011077266602263
0.00036783700000001267 0.0021369295206796423 0.23367317416198138 0.15777634850714706 0.3262639755122664 0.2801495722979242
0.0003783805063028714 0.002076629112146703 0.23359314126881356 0.1579040941321614 0.326281490221014 0.28014464526586497
0.00038885650000002194 0.0020296161070112216 0.23364493289010138 0.15785501610373173 0.3263251354457103 0.2801452994534439
0.00039938268229005474 0.0020034986638954103 0.23353633623400236 0.1579680080315752 0.3264266016449188 0.280065555425609
0.0004098760000000281 0.001982528284388049 0.2334906211922227 0.15800597602244223 0.3264573402025278 0.28006353429841835
0.0004203950608142225 0.0019807904867761707 0.23325002500878092 0.15805220682417384 0.32661258031181206 0.2801043973684578
0.0004308950000000199 0.001963648479935959 0.23315601916334158 0.15800005059354824 0.3268408624473069 0.28003941931586535
0.00044141090937327215 0.0019592564586966427 0.23318647246586535 0.15803147761277245 0.3268038200468426 0.2800189734158268
0.00045191400000004324 0.0019469918390167466 0.23307048110313167 0.15808123104432958 0.32681478750226195 0.2800865085112597
0.00046242730822877666 0.0019252356486395901 0.23301162995908736 0.15812766846956028 0.32673755451202224 0.2801979114106934
0.00047293350000004276 0.0019067549560783264 0.23291382542998532 0.1581497329978907 0.32681101952832436 0.2802186670877216
0.0004834453231349966 0.0019045924005495654 0.23293811380203522 0.158138025678619 0.32691246244087874 0.2801068056779172
0.0004939530000000159 0.0018830176616573232 0.232955940252221 0.1582431225555126 0.3268866787058578 0.28003124082474984
0.0005044629395277865 0.001857302010521202 0.23296974305260143 0.15822754289383495 0.3268938641455796 0.2800515478974652
0.0005149720000000032 0.0018405350328589566 0.23297167704494098 0.1582530811117043 0.32693614711326147 0.2799985596972322
0.0005219785000000119 0.0018208164614735883 0.23291207061885083 0.15834900380158887 0.3269674619280566 0.27995064719002977
0.0005324875605056355 0.001803864403627996 0.23302920087993245 0.15833627527815697 0.3270279406554802 0.27980271878280083
0.0005429980000000037 0.00176155957049384 0.23292493032122516 0.15838410706854014 0.3270830004968654 0.27984640254287463
0.0005535051768848828 0.0017234378569917445 0.23283806969398885 0.15841262661882574 0.32703570663157955 0.2799901591986148
0.0005640170000000429 0.001685846942948278 0.23285636614066346 0.15838135962767697 0.32699867091228774 0.2800777563764249
0.0005745231918253415 0.001642392995428454 0.2327148799549993 0.15844341736139442 0.3271953888896459 0.28000392079853004
0.0005850365000000294 0.0016050739481271623 0.2327086624295181 0.15842371316719894 0.3273309185075808 0.27993163194757487
0.0005955398411212986 0.0015588266421951347 0.23266613524528063 0.1584854112181463 0.32737423437568147 0.27991539251869957
0.0006060555000000141 0.0015190327446313176 0.2325969936554562 0.1586016461425476 0.32737381528980974 0.2799085121675584
0.000616555439354561 0.0014670855887703393 0.23249281469854216 0.1586766011814496 0.3274572448383877 0.2799062536928487
0.0006270750000000586 0.001426264729494895 0.2323885785546645 0.15873607698397582 0.32741392821078663 0.2800351515210811
0.0006375678180318427 0.0013803371676264354 0.23244169327682868 0.15876503609180398 0.3274812406979812 0.27993169276575997
0.00064809400000005 0.0013397588412264632 0.2325490124635667 0.15878778420058196 0.32745440322263447 0.2798690412719893
0.0006585699940776224 0.0013002701471578808 0.23242030558313698 0.1588503520449819 0.3275948679827701 0.2798342042419518
0.0006691135000000196 0.0012824866878711819 0.23233090367695547 0.15889205424224156 0.3276285299302671 0.2798660254626619
0.0006795810129697654 0.0012700885881060356 0.23237241236174172 0.1589344686298504 0.32758366695307706 0.27983936346722094
0.000690132500000007 0.0012574823435262436 0.23234362744049122 0.159011758195791 0.32750053154488085 0.2798866004753103
0.000700657996068311 0.001183135711245563 0.2323166694200152 0.15904548184708367 0.327494390672867 0.2799603223487869
0.0007111520000000578 0.0011448871207807114 0.23233677677287942 0.15901741669879174 0.3275868884070768 0.2799140310004713
0.0007216497444860134 0.0011293277366924927 0.23227700954632713 0.15907735786899788 0.3275816730392607 0.27993463180871936
0.0007321710000000221 0.0010998965780111027 0.23228880795631826 0.15904805412011283 0.32767869767588453 0.27988454366967136
0.0007426712284694075 0.0010879393251597112 0.2322357030112219 0.15907673720924057 0.3276076717508351 0.27999194870354316
0.0007531905000000233 0.0010742021455280378 0.23216651967477508 0.15912078780352884 0.327695485038317 0.279943005337851
0.00076369598970194 0.0010506155273203041 0.23216612811135498 0.1591312492836816 0.3277242834546388 0.27992772362300555
0.0007742095000000542 0.001019559681373539 0.23207354007559278 0.15917125599476353 0.3277195482929963 0.280016095955275
0.0007812160000000341 0.000999025473355162 0.23203240727317762 0.1591982815017675 0.3278044569927205 0.2799658287589808
0.0007917297959121001 0.0009589443106872058 0.2319546582819796 0.1592177784478284 0.3279615161584781 0.27990710280102465
0.000802235500000077 0.0009121328391493913 0.23188988795087434 0.15923354487577093 0.3280323044233985 0.2799321299108073
0.0008127544038828676 0.000861551189071964 0.23191494556978717 0.15926413264270686 0.32805164367284906 0.2799077269255847
0.0008232545000000217 0.0007996455493007766 0.23184666013051752 0.15930621758886884 0.3280222154067786 0.28002526132453354
0.0008337763821084453 0.0007472712760968644 0.23174627526030464 0.15930415434365156 0.32807149126274426 0.28013080785720096
0.0008442740000000595 0.0007010773131782514 0.23177201171389314 0.1592421071831089 0.32815076629709156 0.28013403749272975
0.0008547679225881812 0.0006627687193117725 0.23169551006685765 0.15922278211109978 0.3281916292752107 0.2802273098275206
0.0008652929999999997 0.0006503561022530325 0.23163176428735424 0.15924757857130953 0.32817210405654357 0.2802981969825385
0.0008758447656300598 0.0006316036348527362 0.23153341146330178 0.15925753217292496 0.3282842251443671 0.28029322758455527
0.0008863125000000223 0.0006113180925553179 0.23147580349352978 0.15927003540842744 0.32829767451621744 0.28034516848926905
0.0008968558028966767 0.0005902957495042294 0.2314298906507791 0.15925916368290377 0.32837107048756053 0.28034957942925337
0.0009073320000000003 0.0005777245700678734 0.23140838698525767 0.15930345148916322 0.3284006572370156 0.2803097797184942
0.000917857520210426 0.0005682858588319389 0.2313908014489142 0.15933692158760301 0.32838254037842574 0.28032145072622716
0.0009283510000000132 0.0005604943302882271 0.23128490606908242 0.15932728500557952 0.32853464567898405 0.280292668916067
0.0009388702569249314 0.0005572349454499964 0.23126941003642276 0.15926926897155141 0.3284801294798515 0.2804239565667263
0.0009493700000000952 0.0005542723983702803 0.2312446853809595 0.15921920230059822 0.32848456536617815 0.2804972745538926
0.00095988589787017 0.0005547399596954012 0.23111718785866006 0.15934859011256503 0.3285457148910094 0.28043376717807156
0.000970389500000074 0.0005424476594106119 0.23120383941222195 0.15942487083571913 0.32858289806589386 0.28024594402675396
0.0009809030705590766 0.0005372346169614512 0.23112056127875824 0.1594001239584182 0.3286117882775396 0.280330291868322
0.0009914090000000418 0.000532485076850426 0.23107616646079795 0.159407932411412 0.3285991769487857 0.28038423910215343
0.0010019198977819876 0.0005304150147184059 0.23105879141211377 0.1594100528476832 0.3286629195815668 0.28033782114391753
0.001012425000000072 0.0005280226962830306 0.23102405848627416 0.15942066530994195 0.3287154678098528 0.28031178569765136
0.0010229381865431567 0.0005270689272763182 0.23095723602125667 0.15942911370377177 0.32878880504990654 0.2802977762977917
0.0010334450000001258 0.0005291572547940996 0.23095650279766636 0.15931812258863332 0.32894080318958585 0.28025541416931987
0.0010404550000000234 0.0005224904325498269 0.2309542491162899 0.1592888332412318 0.328979010464226 0.2802554167457019
0.0010509618160347864 0.0005162205376429926 0.23091790811500432 0.1593863843383619 0.3288859452897497 0.280293541719239
0.0010614750000000899 0.0005029021825970919 0.2308035517715294 0.15939929987554094 0.32888828171896395 0.2804059644513701
0.0010719805971490626 0.0004884567378524285 0.23090220312311532 0.15942831891849896 0.3288943179211205 0.28028670329941485
0.0010824950000000294 0.00048343474197391724 0.23091828987787955 0.15933826392262826 0.3290591020308398 0.2802009094266794
0.001092998684533861 0.00046966075930030834 0.23097007502833614 0.15939931303168534 0.3289953103087695 0.28016564087190554
0.0011035099999999957 0.00045173641130189836 0.23089815804863778 0.15945956885385826 0.3290505243136018 0.2801400123725998
0.001114013843551995 0.0004371992135892038 0.2308546361514383 0.15942865605821782 0.3291506345527937 0.28012887402395664
0.0011245300000000953 0.0004245955225680077 0.23095098217372506 0.15946153850418576 0.3290808828620298 0.28008200093749114
0.0011350304862625725 0.00041334256825378097 0.23088959412339916 0.15963371581050875 0.3289654539792783 0.2800978935185581
0.0011455500000000004 0.00040182936958885624 0.2307871964274094 0.15962612567954743 0.3290168470184838 0.2801680015049697
0.0011560437227384774 0.0003902078346695144 0.2308810580575035 0.15959942303374583 0.32903353149940656 0.280095779574676
0.0011665700000000573 0.0003799144052869685 0.23081587532709041 0.15957270753472902 0.32914185370083915 0.28008964903205374
0.0011770464268718007 0.00037074350664201164 0.23083458035604493 0.15958610706322457 0.32917900355294344 0.2800295655211491
0.0011875900000001076 0.00036436445757273615 0.23086275207646087 0.15962031867793805 0.32922079206404514 0.27993177272398545
0.0011980554916955378 0.0003519511643017408 0.23081689853950113 0.15956485800935863 0.3292224984372266 0.2800437938496128
0.0012086050000001054 0.0003445776342337106 0.23089439790119232 0.15949401424753346 0.32909856973650076 0.28016844048053885
0.0012191333187782276 0.00032911659708043827 0.2307593207339287 0.1595551356765709 0.3292089152912534 0.2801475117011653
0.0012296250000000278 0.00031618689334491495 0.23076602766288223 0.15967731178659153 0.3291471035382418 0.28009337011893853
0.0012401253724115585 0.000314330301663269 0.23065540016747085 0.15974306211878905 0.329219633150409 0.2800675742616692
0.0012506450000000823 0.00031470964391509885 0.23061060949621423 0.1597545725303924 0.3293501339089067 0.2799699744205711
0.0012611480987933296 0.0003103262221410163 0.23050279309543809 0.15977449347111478 0.32931842683687457 0.2800939603744311
0.0012716650000000232 0.00030436766350462277 0.23048426292256238 0.15989530708152938 0.3293381298900543 0.2799779324423505
0.001282173457089946 0.0002979366163574224 0.23043194357515082 0.15998405353019401 0.32940509557059183 0.2798809707077069
0.001292685000000089 0.00028588247893698534 0.23043898396079363 0.15996865507577887 0.32942903565789294 0.279877442826599
0.0012996900000000911 0.00027911205748251515 0.23050148112465277 0.15995760448574292 0.3294099115845816 0.27985189074754085
0.001310203934927692 0.000268936484109412 0.2306636269385492 0.15983350328634424 0.3293517347627788 0.2798821985282176
0.001320709999999991 0.00025450211334469527 0.23073127301303983 0.1598354382098059 0.32936520522748886 0.27981358143632
0.0013312295314764362 0.00024141457598644294 0.23069749397550687 0.15981903779483625 0.32953028457785655 0.2797117690758131
0.001341730000000048 0.0002295808057625634 0.23075558384845254 0.15969337459416252 0.3295034015937475 0.27981805915787505
0.0013522520045163382 0.00020971700664647785 0.2307577064527617 0.159708444316538 0.3294702983496735 0.2798538338743822
0.0013627500000001186 0.0001947155845640374 0.23083383605473262 0.15967343489704103 0.32938594937464033 0.2799120640890236
0.0013732442285837154 0.00018069354312147612 0.23091819145506687 0.15962671861211922 0.3293264858207855 0.2799479105689102
0.001383770000000024 0.00018253608288286454 0.23112715763276823 0.15946569032469365 0.3291541134407046 0.28007050251895077
0.00139431948003633 0.0001726943933095902 0.2311059395884247 0.1594356565002837 0.32916305569241855 0.28012265382556245
0.001404785000000021 0.00016570013704150037 0.2312447821057326 0.15935185530924503 0.3291355076485153 0.2801021547994614
0.0014153312471371627 0.00016347490172102818 0.23122641075806832 0.15939742605182308 0.3290513020518403 0.28016138623655
0.001425805000000127 0.00016058315615958847 0.23128307594648043 0.15950011685986726 0.32889844578050326 0.28015777825698984
0.0014363339271316015 0.00015949620568149258 0.23143964346302529 0.15955251351716374 0.32860309063380294 0.280245256180327
0.0014468250000000756 0.0001584404962643977 0.23172611407882637 0.15952488414629937 0.32841199236513435 0.28017856891347664
0.001457347307906398 0.000157865750743211 0.23187910883190457 0.15962188459762425 0.3281859814552999 0.2801551593644275
0.0014678450000000173 0.00015629497014751724 0.23205060468273003 0.15963787874994892 0.3281413898614566 0.2800138317357189
0.001478363657787189 0.00015481616572245383 0.23221921915265256 0.15968480616459266 0.32790322157732377 0.28003793693971146
0.0014888650000000909 0.00015237375641806325 0.23241192981079467 0.15967031977275356 0.32763621148210703 0.2801291651779267
0.0014993760572072842 0.00015258447395366135 0.23263367944244204 0.1597020188451712 0.32734806817719064 0.2801636490612422
0.0015098850000000474 0.00015109734018771645 0.23299759680661516 0.15962511281617997 0.32706781256696044 0.2801583804700572
0.001520394572582304 0.0001500563040340483 0.23345379225246893 0.15966360578297023 0.3266366210106636 0.2800959246498623
0.0015309050000001335 0.0001514132649561265 0.23400542380220657 0.15969571434813984 0.3261860448548401 0.27996140372985745
0.0015414131892125646 0.0001493621903459919 0.23461570903374535 0.15972893681632877 0.32556280995476566 0.27994318200481416
0.001551925000000129 0.0001482931486798962 0.23525681297886405 0.15969334700404206 0.324855870323312 0.2800456765451028


==> figs/Data/T453K_1atm_1e-0rrc/results_vary_k_FINAL.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20
cell width,k,porosity,specific surface,cell length,inlet area,cell volume,number density,mass density,kinematic viscosity,diffusion coefficient,superficial velocity,acceleration,pressure drop,Reynolds,g W^3 / nu^2,Peclet,1/C dC/dz (complete cell),concentration at outlet,rrc factor
6.35E-04,1.07,0.872941,4866.181,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.342,1.384E+07,7.765330E+03,1.427818E+01,2.397257E+03,1.101619E+01,-2.723902E+00,3.203809E+22,1.0E+00
6.35E-04,1.08,0.887866,4533.840,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.441,1.102E+07,6.180415E+03,1.432957E+01,1.907973E+03,1.105584E+01,-2.665601E+00,3.399773E+22,1.0E+00
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.401,8.959E+06,5.025232E+03,1.430878E+01,1.551354E+03,1.103980E+01,-2.596404E+00,3.632231E+22,1.0E+00
6.35E-04,1.10,0.914493,3848.166,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.280,7.401E+06,4.151339E+03,1.424574E+01,1.281571E+03,1.099116E+01,-2.494876E+00,4.037987E+22,1.0E+00
6.35E-04,1.11,0.926152,3494.835,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.510,6.233E+06,3.495991E+03,1.436589E+01,1.079257E+03,1.108386E+01,-2.385513E+00,4.502946E+22,1.0E+00
,,,,,,,,,,,,,,,,,,,
,,,,,,,,,Sc,0.772,,,,,,,,,


==> figs/Data/T453K_1atm_1e-0rrc/results_vary_k_FINAL.dat <==
6.35E-04 1.07 0.872941 4866.181 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.342 1.384E+07 7.765330E+03 1.427818E+01 2.397257E+03 1.101619E+01 -2.723902E+00 3.203809E+22 1.0E+00
6.35E-04 1.08 0.887866 4533.840 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.441 1.102E+07 6.180415E+03 1.432957E+01 1.907973E+03 1.105584E+01 -2.665601E+00 3.399773E+22 1.0E+00
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.401 8.959E+06 5.025232E+03 1.430878E+01 1.551354E+03 1.103980E+01 -2.596404E+00 3.632231E+22 1.0E+00
6.35E-04 1.10 0.914493 3848.166 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.280 7.401E+06 4.151339E+03 1.424574E+01 1.281571E+03 1.099116E+01 -2.494876E+00 4.037987E+22 1.0E+00
6.35E-04 1.11 0.926152 3494.835 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.510 6.233E+06 3.495991E+03 1.436589E+01 1.079257E+03 1.108386E+01 -2.385513E+00 4.502946E+22 1.0E+00


==> figs/Data/T453K_1atm_1e-0rrc/results_vary_k_NEW.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20
cell width,k,porosity,specific surface,cell length,inlet area,cell volume,number density,mass density,kinematic viscosity,diffusion coefficient,superficial velocity,acceleration,pressure drop,Reynolds,g W^3 / nu^2,Peclet,1/C dC/dz,concentration at outlet,rrc factor
6.35E-04,1.07,0.872941,4866.181,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.342,1.384E+07,7.765330E+03,1.427818E+01,2.397257E+03,1.101619E+01,-2.980531E+00,1.487120E-03,1.0E+00
6.35E-04,1.08,0.887866,4533.840,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.441,1.102E+07,6.180415E+03,1.432957E+01,1.907973E+03,1.105584E+01,-2.896397E+00,1.626811E-03,1.0E+00
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.401,8.959E+06,5.025232E+03,1.430878E+01,1.551354E+03,1.103980E+01,-2.787268E+00,1.817681E-03,1.0E+00
6.35E-04,1.10,0.914493,3848.166,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.280,7.401E+06,4.151339E+03,1.424574E+01,1.281571E+03,1.099116E+01,-2.662279E+00,2.071281E-03,1.0E+00
6.35E-04,1.11,0.926152,3494.835,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.510,6.233E+06,3.495991E+03,1.436589E+01,1.079257E+03,1.108386E+01,-2.528067E+00,2.376701E-03,1.0E+00
,,,,,,,,,,,,,,,,,,,
,,,,,,,,,Sc,0.772,,,,,,,,,


==> figs/Data/T453K_1atm_1e-0rrc/results_vary_k_NEW.dat <==
6.35E-04 1.07 0.872941 4866.181 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.342 1.384E+07 7.765330E+03 1.427818E+01 2.397257E+03 1.101619E+01 -2.980531E+00 1.487120E-03 1.0E+00
6.35E-04 1.08 0.887866 4533.840 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.441 1.102E+07 6.180415E+03 1.432957E+01 1.907973E+03 1.105584E+01 -2.896397E+00 1.626811E-03 1.0E+00
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.401 8.959E+06 5.025232E+03 1.430878E+01 1.551354E+03 1.103980E+01 -2.787268E+00 1.817681E-03 1.0E+00
6.35E-04 1.10 0.914493 3848.166 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.280 7.401E+06 4.151339E+03 1.424574E+01 1.281571E+03 1.099116E+01 -2.662279E+00 2.071281E-03 1.0E+00
6.35E-04 1.11 0.926152 3494.835 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.510 6.233E+06 3.495991E+03 1.436589E+01 1.079257E+03 1.108386E+01 -2.528067E+00 2.376701E-03 1.0E+00


==> figs/Data/T453K_1atm_1e-0rrc/speculation-extrapolation/gnuplot_script.txt <==
f(x) = A*x**3 + B*x**2 + C*x + D
fit f(x) "./results_vary_k_NEW.dat" u 3:($14 / ($9 * $12 * $12)) via A,B,C,D
set xrange [0.86:1.0]
set xlabel "porosity"
set ylabel "dimensionless pressure drop"
plot "./results_vary_k_NEW.dat" u 3:($14 / ($9 * $12 * $12)) lw 2 title "conversion rate", f(x) lw 2 title "a x^3 + b x^2 + c x + d"

g(x) = a*x**b + c
fit g(x) "./results_vary_k_NEW.dat" u 3:(-$18) via a,b,c
set xrange [0.86:1.0]
set xlabel "porosity"
set ylabel "conversion rate"
plot "./results_vary_k_NEW.dat" u 3:(-$18) lw 2 title "conversion rate", g(x) lw 2 title "a x^b + c"



==> figs/Data/T453K_1atm_1e-0rrc/speculation-extrapolation/results_vary_k_NEW.dat <==
6.35E-04 1.07 0.872941 4866.181 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.342 1.384E+07 7.765330E+03 1.427818E+01 2.397257E+03 1.101619E+01 -2.980531E+00 1.487120E-03 1.0E+00
6.35E-04 1.08 0.887866 4533.840 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.441 1.102E+07 6.180415E+03 1.432957E+01 1.907973E+03 1.105584E+01 -2.896397E+00 1.626811E-03 1.0E+00
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.401 8.959E+06 5.025232E+03 1.430878E+01 1.551354E+03 1.103980E+01 -2.787268E+00 1.817681E-03 1.0E+00
6.35E-04 1.10 0.914493 3848.166 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.280 7.401E+06 4.151339E+03 1.424574E+01 1.281571E+03 1.099116E+01 -2.662279E+00 2.071281E-03 1.0E+00
6.35E-04 1.11 0.926152 3494.835 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.510 6.233E+06 3.495991E+03 1.436589E+01 1.079257E+03 1.108386E+01 -2.528067E+00 2.376701E-03 1.0E+00
6.35E-04 1.20 1.000000 0.000 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 1.000 0.000E+00 0.000000E+00 0.000000E+00 0.000000E+00 0.000000E+00 0.000000E+00 3.000000E-02 1.0E+00


==> figs/Data/T453K_1atm_1e-4rrc/BasisCell1090/number_concentration.dat <==
-0.0005149720000000033 0.0297509231463213 0.2599488998652614 0.13004214391163077 0.30004468086264197 0.28021335221414556
-0.0005079655000000477 0.02958475369034994 0.25981542461171825 0.13022024796351872 0.3002562632801889 0.2801233104542239
-0.0005009590000000395 0.02939429288987984 0.25963281859355464 0.1304067750003461 0.3003759191522548 0.28019019436396514
-0.0004939530000000159 0.029236682358979544 0.2594108043408356 0.13055728334557323 0.30061798080829616 0.28017724914631387
-0.0004869465000000092 0.02910398939524333 0.2592966509926024 0.1306275759731831 0.3007414483785257 0.2802303352604462
-0.000479940000000049 0.02893652251047224 0.25911404614875966 0.13079336829626323 0.30084626297879224 0.28030980006571066
-0.00047293350000004276 0.028745715806647323 0.2589353732710433 0.13090263034262836 0.30107415600337917 0.2803421245763022
-0.0004659270000000135 0.028595670934088904 0.2588640858253588 0.1310982268954939 0.3011017614954593 0.2803402548495978
-0.00045892050000000925 0.028430770250556174 0.25866730982660563 0.13125585762337694 0.3013664708138033 0.2802795914856569
-0.00045191400000004324 0.02826573391205956 0.2585604183813618 0.1314460421563591 0.3014288911799826 0.2802989143702366
-0.00044490800000004943 0.028103260352733125 0.25838129331223314 0.13160820393162467 0.3016535797594147 0.2802536626439948
-0.00043790150000002124 0.02796528862036834 0.25818602316370265 0.13177989451767566 0.30187192711907024 0.2801968665791802
-0.0004308950000000199 0.027763892870408285 0.25796010561268096 0.13200769322342581 0.3020881806264783 0.2801801276670073
-0.0004238885000000465 0.027550591375222606 0.25785367748437765 0.13229274976001063 0.3022382905492146 0.2800646908311752
-0.0004168820000000455 0.02730738835858465 0.2576841908999944 0.13257921922692184 0.3023486290551324 0.2800805724593667
-0.0004098760000000281 0.02710593060761526 0.25754407681926217 0.132816211120125 0.30253536699066397 0.2799984144623339
-0.0004028695000000032 0.02694370366357378 0.25737933841031446 0.13295880530260826 0.30263935377178547 0.280078798851718
-0.0003958630000000074 0.026768557657945283 0.25722385858521113 0.13318961909371682 0.3028104878437122 0.2800074768194128
-0.0003888565000000219 0.026588121275641557 0.2570992405646018 0.13347005262892614 0.30292675538409625 0.27991583014673765
-0.00038185000000002676 0.026412137432901488 0.25697646866749696 0.13358532064402076 0.30302436840034175 0.280001704855242
-0.0003748435000000023 0.026255681115706163 0.25673064987647015 0.13371441436320616 0.30324756009988746 0.28005169454473094
-0.00036783700000001267 0.026155586024232725 0.2565989386177535 0.13380721898477801 0.3033982268773118 0.2800400294959221
-0.00036083100000001116 0.02606337800763865 0.2564767860687372 0.13393220005132855 0.3034795012977675 0.28004813457452743
-0.0003538245000000231 0.02591687972092435 0.25638298080091565 0.1340170992413786 0.3035461039303809 0.2801369363063976
-0.00034681800000000074 0.025806874176143094 0.2563654371017762 0.13417184065655965 0.30358464391452017 0.2800712041509985
-0.0003398115000000277 0.02549867123476591 0.2560418450179148 0.1344778675525273 0.30390636418313877 0.28007525201165745
-0.0003328050000000114 0.025268574398456027 0.25596229034841383 0.13462377905575657 0.3040610734491456 0.28008428274822944
-0.0003257985000000292 0.025101770372756436 0.2558649942980134 0.13477738977443512 0.30422581229066525 0.2800300332641304
-0.00031879200000000925 0.025008822080332622 0.25573600241964517 0.1349000955425466 0.30443236392201345 0.27992271603546437
-0.00031178600000002574 0.024902347838134678 0.2556512634932995 0.13496236476960655 0.3045406257906848 0.27994339810827373
-0.0003047795000000062 0.024825345894495265 0.25559120868820123 0.13499518236649163 0.3046470422078341 0.27994122084297646
-0.00029777300000002346 0.024771400117315816 0.255398029942376 0.13503609304813202 0.30495504658804734 0.2798394303041282
-0.00029076650000000524 0.024702420440223385 0.2552693908998372 0.13518588366876122 0.3048991898779808 0.2799431151131972
-0.00028376000000002107 0.024639501391395754 0.25517177395374036 0.13539287832332467 0.30493078950999836 0.2798650568215408
-0.00027675350000000686 0.0245217650993781 0.25494463054365357 0.135522596979327 0.3051147026898181 0.2798963046878217
-0.00026974700000002144 0.02443524656406014 0.2548498698475133 0.13553997995931533 0.3052828871711116 0.27989201645800066
-0.0002627410000000136 0.02429661969537864 0.2547682673239596 0.13565440364390263 0.3055447309615295 0.2797359783752305
-0.0002557344999999995 0.024172001224681192 0.2546163160466494 0.1357705371021569 0.3056233392070213 0.27981780641949133
-0.0002487280000000124 0.024068538701398978 0.2543967258859477 0.13598170592725245 0.3057552464200297 0.2797977830653743
-0.00024172149999999982 0.02387653168989308 0.2541862128371881 0.13621640822118358 0.3057987804447638 0.2799220668069714
-0.00023471500000001128 0.02370957174328565 0.25397728891748583 0.13638164873944866 0.30607002951384416 0.2798614610859352
-0.00022770900000000681 0.02350496137723576 0.25386574517970134 0.13653008381656437 0.3062089235548551 0.2798902860716446
-0.00022070250000001657 0.023357198795880392 0.25374976463210147 0.13664346214009612 0.30634885829433406 0.2799007161375892
-0.00021369600000000716 0.023112298209747317 0.25355242179139653 0.13684592857277994 0.30662264150736074 0.27986670991871515
-0.00020668950000001513 0.02287340573418177 0.253308014687691 0.13712001665586185 0.3068901689178185 0.2798083940044474
-0.0001996830000000072 0.02264742904305165 0.2530999748520837 0.13739640056895092 0.307045515215143 0.279810680320769
-0.00019267650000001348 0.022406029653280934 0.25289371452000126 0.1377401006828129 0.30715354035358644 0.27980661479031754
-0.00018567000000000775 0.022157938447832225 0.25264556743368605 0.13792470698826603 0.30734487335245914 0.27992691377775963
-0.00017866400000000345 0.02190709415266395 0.25245214525960236 0.1379507106787778 0.3075467025075862 0.28014334740137087
-0.0001716575000000002 0.021706951246229143 0.25227571740077004 0.1379900558866984 0.3077909477289341 0.2802363277373685
-0.00016465100000000025 0.021505643226384503 0.2521039910137429 0.13814941129186745 0.30799737333013233 0.28024358113787123
-0.00015764449999999952 0.02136718591561376 0.2519862732157495 0.13832501881207337 0.3081224185592448 0.2801991034973192
-0.0001506379999999996 0.021239681805613576 0.2518542581254806 0.13854410266560183 0.3082386029260171 0.2801233544772854
-0.00014363149999999938 0.02106055305773209 0.25170221207799093 0.13870796211464945 0.30840323418313453 0.28012603856649226
-0.00013662499999999916 0.020980298409346617 0.2516655178563853 0.13868420467038522 0.3085384685218194 0.2801315105420638
-0.00012961900000000247 0.020908413763380127 0.25156300056279735 0.13877991661201228 0.3085878837276624 0.28016078533414923
-0.00012261250000000204 0.020837896937148725 0.25151100092263967 0.138870563119924 0.3086433094582568 0.2801372295620307
-0.00011560600000000159 0.02077917879896228 0.25131599719579506 0.1389786778742947 0.30882131156892234 0.28010483456202423
-0.00010859950000000118 0.020720006267462364 0.25123714620337273 0.13901492242241234 0.30887313011376066 0.2801547949929931
-0.0001015929500000074 0.02066934183465474 0.2511524515312415 0.13908874433401222 0.30895256387973175 0.28013689842036005
-9.458670000000111e-05 0.020624644693833724 0.2511253959328496 0.13907005223018268 0.30899965370167215 0.28018025344146336
-8.758030000000497e-05 0.020583916293093946 0.25103578482978595 0.13912397461956474 0.3090669781191929 0.28018934613836466
-8.05738500000003e-05 0.020551773639714343 0.25101500072726496 0.13923223688110012 0.30901755778571005 0.28018343096621123
-7.356740000000874e-05 0.020502722750763834 0.2509094955126522 0.13926536714039334 0.30906226770861156 0.28026014688757894
-6.65610000000061e-05 0.020476922101850634 0.2508978018226975 0.13933928134427395 0.3091236704148664 0.280162324316312
-5.9554600000001444e-05 0.020423726621211523 0.25079778170639894 0.13935068278970258 0.30924725162211986 0.28018055726056595
-5.254820000000126e-05 0.020390930597727 0.2508920575079209 0.13935182630677093 0.30926013458077606 0.28010505100680483
-4.5541750000004155e-05 0.020350859573188267 0.25086038769324515 0.13943058342472664 0.30930578016663207 0.28005238914220837
-3.8535300000001095e-05 0.020326644208692637 0.25081649205828044 0.13944764956350805 0.3093266007426539 0.2800826134268666
-3.152890000000209e-05 0.020297202350513636 0.25065767051711574 0.1395241510239714 0.3094221039200083 0.28009887218839236
-2.452250000000249e-05 0.02026497662614583 0.2505392472953589 0.13960412939127018 0.30947960204080727 0.28011204464641615
-1.7516050000001616e-05 0.020194446864978566 0.2505307474219571 0.13965302826805084 0.309516480739714 0.28010529670529905
-1.0509610000000694e-05 0.020120953793161835 0.2504637249865661 0.13970469455515186 0.30956927338835566 0.2801413532767643
-3.503210000000254e-06 0.02006837526190831 0.250294507442938 0.13986260425533734 0.3096370502116157 0.2801374628282028
3.5032100000002525e-06 0.020006938736500023 0.2501963134987851 0.13993597519957235 0.3097519981393564 0.28010877442578663
1.0509610000000695e-05 0.019939542386030462 0.25019157185505814 0.1400269243076954 0.30981883365645685 0.28002312779475924
1.7516050000001616e-05 0.01986699192227101 0.2500690613875173 0.14009944173614078 0.3098990802782759 0.2800654246757948
2.452250000000249e-05 0.019771956643791708 0.24995171143632403 0.14016507328763683 0.30999165966768605 0.28011959896456173
3.1528900000002096e-05 0.019712791950970605 0.2498613933192644 0.14029225128831388 0.3099950239860961 0.28013853945535316
3.853530000000109e-05 0.019599570942798555 0.24980045081069646 0.14037728474471511 0.31004568243637765 0.2801770110654135
4.554175000000415e-05 0.019496626831793113 0.24975973473701335 0.14041033355957697 0.3102348111265551 0.2800984937450621
5.2548200000001267e-05 0.019413814166875463 0.24967207356717466 0.1405462098274653 0.3102817278608739 0.28008617457761137
5.9554600000001444e-05 0.019325081376248793 0.24971110870380953 0.14062261570929488 0.3103422226546831 0.27999897155596665
6.656100000000611e-05 0.019271101002889823 0.2495935311175571 0.14081506283421746 0.3104101431448293 0.27991016190050494
7.356740000000874e-05 0.019127046408198185 0.2494666937314778 0.14092471820481473 0.31054488128020213 0.2799366603753078
8.05738500000003e-05 0.018988674451380857 0.24937783420206572 0.14110333266476502 0.3106556535498076 0.2798745051319844
8.758030000000493e-05 0.018885004164564304 0.2491973288789676 0.14126799847288804 0.3108362554718224 0.2798134130117577
9.458670000000108e-05 0.018749374917438343 0.24907715301586503 0.14134440334191473 0.31095650245932144 0.2798725662654589
0.00010159295000000741 0.018631831105565093 0.24899699607285494 0.14143550186489035 0.31111784994841113 0.27981782100827945
0.00010859950000000121 0.01849402348206494 0.24889133650353354 0.1415324260298153 0.31114363308346005 0.27993858090112456
0.00011560600000000159 0.018394494009576615 0.24874048653383027 0.14174710791722617 0.31117763214130817 0.2799402793980586
0.00012261250000000204 0.01827595073752705 0.24875878144965666 0.14188736706246102 0.31121839862253986 0.2798595021278172
0.00012961900000000245 0.018159474326565506 0.24875719722486303 0.14198522459971427 0.311206539485012 0.2798915643638435
0.00013662499999999916 0.018034326644975188 0.24867244697045787 0.14206203312490998 0.31129122881986476 0.2799399644397934
0.0001436314999999994 0.017974948010398444 0.24855877119991732 0.14218361811336552 0.3113391916455035 0.27994347103081413
0.0001506379999999996 0.01788528474236016 0.24849167345769937 0.14224329156818136 0.31139023422637235 0.27998951600538535
0.00015764449999999952 0.017854330719116643 0.2483943182150527 0.14238447425935244 0.31138365570288845 0.27998322110359025
0.00016465100000000025 0.017827047461058364 0.24840193475099503 0.14237226900989947 0.3114682279154058 0.27993052086264075
0.0001716575000000002 0.01772221701249055 0.24832733615098623 0.1425176242915944 0.31158846345819136 0.27984435908673594
0.0001786640000000034 0.017486526912163104 0.24813700902461835 0.14264897642817365 0.31180910612084195 0.2799183815142014
0.00018567000000000773 0.01733879336596976 0.24803099136586662 0.14271846166903884 0.3119588411619293 0.2799529124371959
0.0001926765000000135 0.017284684161575855 0.24790747255551365 0.14278279992759163 0.3121009841686455 0.27992405918667435
0.00019968300000000727 0.017233978030061024 0.24776024776767225 0.1428303065147311 0.31224905503134887 0.2799264126561862
0.00020668950000001516 0.017186291594356938 0.24771220553800308 0.14288619176907263 0.31228879134261756 0.27992651975594907
0.00021369600000000708 0.017120049076052336 0.2475396281609541 0.1430077766825883 0.31239912758208405 0.27993341849832226
0.00022070250000001654 0.017050820810671496 0.2474492795322173 0.1430556380595426 0.3123835261445843 0.28006073545298676
0.00022770900000000676 0.01696952179729241 0.2475061496750149 0.14302829263769423 0.3123899796767966 0.28010605621320084
0.00023471500000001133 0.016915223077987263 0.24751404536568558 0.14301517016676427 0.31243984716312523 0.2801157142264392
0.00024172149999999976 0.016847096096030117 0.2475290807185447 0.14303733491470172 0.31252200481380776 0.28006448345691604
0.0002487280000000124 0.016782467166464785 0.2473939690011658 0.1431549503365705 0.3127625535227403 0.2799060599730613
0.00025573449999999944 0.01671606626836456 0.24730375181541414 0.14330291481366517 0.31277039992580513 0.27990686717675256
0.0002627410000000136 0.01665285324592884 0.24724311574017965 0.14338925292392496 0.3127380742859037 0.27997670380406386
0.00026974700000002144 0.016554963747111833 0.2471372354810615 0.14347856056594246 0.31288684704786063 0.2799423931580212
0.00027675350000000697 0.01644243665822994 0.24709590555743535 0.14357357213773064 0.3129320763775929 0.27995600926901093
0.00028376000000002096 0.01633399188290066 0.24693455311070564 0.14365987982928577 0.31314361464004276 0.27992796053706803
0.0002907665000000052 0.016214914129494794 0.24704892792725908 0.14369373706567035 0.3132391943097896 0.2798032265677863
0.00029777300000002346 0.016076924551868307 0.24686986615617507 0.14387196585621184 0.3133171360698209 0.27986410736592165
0.0003047795000000062 0.015922901915001737 0.24676165953470208 0.14403366007168344 0.313307466196636 0.27997431228197417
0.00031178600000002574 0.015767948518841765 0.24660855254337827 0.14422790272732544 0.3134984765054847 0.2798971197049693
0.00031879200000000914 0.015612750417582427 0.24643716387648296 0.1444235791152637 0.3136865435915151 0.279839962999155
0.00032579850000002925 0.015452687499055446 0.24629462160898488 0.1444785969321874 0.31380780407324943 0.2799662898865216
0.00033280500000001153 0.015274273266355085 0.2462827445716325 0.14454038689287507 0.31383494302600207 0.2800676522431345
0.0003398115000000277 0.015119561266063161 0.24622592669700938 0.14467860726840565 0.31391323517650277 0.28006266959201936
0.00034681800000000074 0.014977085964618117 0.2461323661908305 0.1448671670949237 0.31393746015674234 0.28008592059288157
0.0003538245000000231 0.014866687506775045 0.2461353509196575 0.14495707315812983 0.313960535336715 0.28008035307872287
0.00036083100000001116 0.014750105769421325 0.24600944901741784 0.14507029176462005 0.31413723940070487 0.2800329140478348
0.00036783700000001267 0.014650743520816105 0.2459655302093757 0.1451212574921142 0.3143251415403258 0.27993732723736636
0.0003748435000000023 0.01457377917296049 0.24592536178349975 0.14516886306318516 0.31436442960498007 0.2799675663753738
0.00038185000000002676 0.014498781225463827 0.24579397701430067 0.1452921648987111 0.31447366394914456 0.2799414129123794
0.00038885650000002194 0.014448986869367662 0.24573255464608718 0.14538439313088308 0.3144594408650761 0.2799746244885847
0.0003958630000000074 0.014402757273944572 0.24570924603287156 0.14547654749593392 0.31451063224781645 0.27990081694943336
0.0004028695000000032 0.014364311101657133 0.2457255352385364 0.14555395820606484 0.31446939824582176 0.2798867972079206
0.0004098760000000281 0.014312203953239129 0.2458693551273967 0.14553140058576422 0.3144450311923535 0.27984200914124685
0.0004168820000000455 0.014261420014740891 0.2459427641861855 0.14545801062177183 0.3144620611024256 0.27987574407487537
0.0004238885000000465 0.014223943741447951 0.2459210623497907 0.1455014252427484 0.3144794511325433 0.2798741175334707
0.0004308950000000199 0.014195044630214959 0.24592865433830802 0.14552999778615058 0.31450909145108724 0.27983721179424104
0.00043790150000002124 0.014156894306279045 0.24590859639247598 0.14550888009230142 0.3145606414919784 0.27986498771696267
0.00044490800000004943 0.01415431994316667 0.24599926930188906 0.14553084434763777 0.31444965473974223 0.2798659116675655
0.00045191400000004324 0.014139278280352769 0.24597031365000535 0.14568599355950956 0.3142481009962967 0.27995631351383427
0.00045892050000000925 0.014116137195919164 0.24598914596590568 0.1457778879423206 0.3141768904814335 0.27993993841442094
0.0004659270000000135 0.01406666192847089 0.2460448662351239 0.14581349380810937 0.31413034730057005 0.2799446307277276
0.00047293350000004276 0.014053197030474685 0.24612627545753485 0.14578573235067174 0.31399378978861536 0.2800410053727039
0.000479940000000049 0.014028349391933531 0.24618699907909045 0.1458786210914712 0.3137624727259059 0.28014355771159494
0.0004869465000000092 0.013982619067962925 0.24629157278372107 0.14584450111763383 0.31371279053256373 0.2801685164981206
0.0004939530000000159 0.01392944690526068 0.24642650618718234 0.14586415434500075 0.31366151330723874 0.2801183792553185
0.0005009590000000395 0.01390562878750525 0.24666310075367576 0.14587661959975537 0.3134119511310676 0.28014269972799566
0.0005079655000000477 0.01387763405024256 0.2468524062826338 0.14589302608929847 0.3131695722664146 0.2802073613114083
0.0005149720000000033 0.013827362456822492 0.24704183072795394 0.14594302820923735 0.312940030851002 0.28024774775498357


==> figs/Data/T453K_1atm_1e-4rrc/BasisCell1090_2.0cells/number_concentration.csv <==
-5.149720E-04,2.981528E-02,2.598338E-01,1.302331E-01,3.000486E-01,2.800693E-01
0.000000E+00,1.994664E-02,2.506093E-01,1.399596E-01,3.095165E-01,2.799679E-01
5.149720E-04,1.374007E-02,2.441262E-01,1.462214E-01,3.159195E-01,2.799928E-01
1.036950E-03,9.208466E-03,2.398736E-01,1.507094E-01,3.204107E-01,2.797979E-01
1.551925E-03,6.289307E-03,2.406570E-01,1.536868E-01,3.193690E-01,2.799978E-01


==> figs/Data/T453K_1atm_1e-4rrc/BasisCell1090_2.0cells/number_concentration.dat <==
-0.0005149720000000033 0.02981528187540567 0.2598337814270294 0.13023308888272478 0.3000485702431324 0.2800692775717087
-0.000504462939527784 0.029580083492864954 0.2595654924062023 0.13038326763794303 0.3003519935054838 0.2801191629575079
-0.0004939530000000159 0.02934546589297152 0.25935930644881 0.13065059345491872 0.3005335596093692 0.2801110745939311
-0.0004834453231349967 0.02913236014690885 0.25919574593118005 0.1308508323073343 0.3007339609537984 0.2800871006607829
-0.00047293350000004276 0.02885799632411553 0.2590119174255701 0.13111207405252145 0.30090174601981606 0.28011626617797936
-0.0004624273082287788 0.02858762686839249 0.2588281643749067 0.1314184293804498 0.3011450563698484 0.28002072300640096
-0.00045191400000004324 0.028340423980339535 0.2584365111524484 0.13162996722648804 0.3015115556802477 0.28008154196047824
-0.00044141090937260656 0.02807883640201206 0.2582250095737804 0.131925057415743 0.30162147741021356 0.28014961919825254
-0.0004308950000000199 0.027801245801932974 0.25794867108978103 0.13230286171260966 0.3017860649906728 0.28016115640500544
-0.000420395060814224 0.027461498494727433 0.2577008992664619 0.13260017183047143 0.3021223897515411 0.28011504065680115
-0.0004098760000000281 0.027174411879970096 0.2573564905958571 0.13286826652596376 0.30251227790876833 0.2800885530894423
-0.00039938268229005474 0.02686884606743896 0.25706531660875814 0.13311941783804807 0.3028139019632486 0.28013251752250906
-0.0003888565000000219 0.026571732058723888 0.25686398429465307 0.13338197624307097 0.30300094848545056 0.28018135891810064
-0.00037838050630287164 0.02637571466236487 0.2565229314692898 0.13360882673705757 0.3033382308878027 0.2801542962434876
-0.00036783700000001267 0.026188796977746745 0.25626890265109253 0.1338534836990259 0.30347811314722734 0.2802107035249089
-0.0003573697402772337 0.025993013028949356 0.2561598045601539 0.13407810766193973 0.30356027850712514 0.28020879624182987
-0.00034681800000000074 0.02581730445524143 0.25605677832335166 0.13423019600963748 0.3037031127710204 0.28019260844074717
-0.0003362924995582706 0.025398241359608238 0.2556912637388286 0.13466245223437115 0.30403910985982324 0.28020893280736886
-0.0003257985000000293 0.025161462099924013 0.25553095800765435 0.13489988439003733 0.3041916447328194 0.2802160507695671
-0.0003153010057720633 0.02502067035902431 0.25537877126426395 0.13507742056967167 0.3043639414447999 0.2801591963622391
-0.00030477950000000627 0.024855309732754148 0.2551600193675987 0.13507929566331783 0.3047501086336437 0.2801552666026855
-0.00029427927562354823 0.024728751590538802 0.2551095147848745 0.1352474838434324 0.30483427351504055 0.2800799762661171
-0.000283760000000021 0.024591463580008268 0.25483711103896245 0.13537238825136233 0.3050611616674803 0.28013787546218477
-0.00027325418504221805 0.024424313599136754 0.25453062978936475 0.13564995156868057 0.305319548738062 0.28007555630476016
-0.00026274100000001364 0.024245440352765005 0.25434363118314346 0.13591455933127616 0.30549322310631977 0.28000314602649623
-0.00025573449999999944 0.02411995715492857 0.2543354611841354 0.1360275958554118 0.3055459557818584 0.2799710300236664
-0.00024522070459406705 0.023883002105453584 0.25423687329812283 0.13613695122534242 0.30577207269101403 0.27997110068007136
-0.00023471500000001133 0.023602411600913795 0.2540267267069915 0.1364023906883164 0.3059441527792765 0.2800243182245009
-0.00022419634380861465 0.0233144837279431 0.25367350912377384 0.1367729955550434 0.30616690577391587 0.2800721058193206
-0.00021369600000000714 0.022983844866797495 0.25350615828376366 0.13709584813514678 0.30653529799445156 0.2798788507198423
-0.0002031741160758933 0.022671323836705146 0.2531041486726904 0.13732956425449835 0.3068498348771076 0.2800451283589974
-0.00019267650000001348 0.022336318782154092 0.252798518985676 0.13779253723263643 0.3070992133203688 0.2799734116791664
-0.00018218282694506066 0.021938022207677325 0.2526590956770266 0.13803097283728089 0.30739166549957747 0.2799802437784386
-0.0001716575000000002 0.02162890239271717 0.2524470236206011 0.138183759554524 0.3076906252218222 0.280049689210334
-0.00016110573352964621 0.021372527990341793 0.25212499858307863 0.1384326496610167 0.30803930112351596 0.2800305226420457
-0.0001506379999999996 0.021202729576095165 0.2518253656016977 0.1386670173037723 0.30837476227099175 0.2799301252474434
-0.00014009470638296485 0.021022114013467576 0.251718215121548 0.13891442006761137 0.3083946238621128 0.2799506269352624
-0.00012961900000000247 0.02088579092110048 0.25161457442823626 0.13915920744553226 0.3084130947461531 0.2799273324589769
-0.00011909297569209189 0.020803184167046383 0.2514289804912959 0.1391500636111654 0.308592850481663 0.2800249212488326
-0.0001085995000000012 0.02073503668893845 0.2513110945109563 0.13917704296224565 0.30878270373210975 0.2799941221057469
-9.808031843325362e-05 0.020641530820321496 0.2511805737484927 0.13928775389359804 0.308879319862338 0.2800108216752524
-8.758030000000497e-05 0.020577018758483806 0.2511459253332615 0.1393949321634612 0.3088824383531702 0.27999968539162345
-7.706447378283467e-05 0.020512682930856847 0.2510181677828143 0.13945810021513294 0.3089977870914835 0.280013261979709
-6.65610000000061e-05 0.02046476157732454 0.25094652529851935 0.1394968860187813 0.30909770826280375 0.27999411884257297
-5.60475842922118e-05 0.020413899680847964 0.2508976813490806 0.139597881067897 0.3090997497901343 0.27999078811204103
-4.5541750000004155e-05 0.020290941019837208 0.25093516123527665 0.13974353166277195 0.3090651976922571 0.279965168389854
-3.503019248775525e-05 0.020256370707611097 0.2508254511915955 0.1397430336512829 0.3091665442926149 0.2800086001568971
-2.4522500000002488e-05 0.02017983711069813 0.25079496467995044 0.13976636755625665 0.30925352778657983 0.2800053028665158
-1.4012145054714572e-05 0.02008556532411331 0.2507204995937644 0.13986258010125188 0.3093498501599753 0.2799815048208995
-3.5032100000002537e-06 0.019973146034766513 0.25067179176477433 0.13989999073932313 0.30951055278539014 0.27994451867574494
3.5032100000002525e-06 0.019920138113079893 0.25054689668891994 0.14001913911435016 0.30952245396373756 0.27999137211991104
1.4012143097512576e-05 0.019802313682677066 0.2504419334259253 0.140148160827639 0.3096370268446822 0.27997056521907626
2.452250000000249e-05 0.019698958024021284 0.25038726782963094 0.14011018087993227 0.3098535749601138 0.2799500183063032
3.503019390811434e-05 0.019564296174309277 0.2501478974864945 0.14025924748401056 0.31006548843957804 0.27996307041560586
4.554175000000414e-05 0.019455127617755242 0.25004666268933984 0.14038196767475866 0.31020537389692704 0.27991086812121935
5.604758112429848e-05 0.01929731875988031 0.24988041011233517 0.14050514269606032 0.31041211165578503 0.2799050167759413
6.656100000000611e-05 0.019139786549054176 0.24983211296717805 0.1407398620796032 0.31046716778250877 0.279821070621658
7.706447448346202e-05 0.018944975929544364 0.24963810376015214 0.1409710599858916 0.31061564591670365 0.2798302144077048
8.758030000000493e-05 0.018786160445453462 0.2493780265230778 0.14118369043169593 0.3107855524642336 0.2798665701355384
9.808032007758543e-05 0.01860070852688566 0.24935218643552418 0.1413774222512178 0.3108658040450468 0.27980387874132057
0.00010859950000000118 0.018434322936342434 0.24924504938082026 0.14145575142465766 0.31100408489274817 0.2798607913654332
0.00011909298632285304 0.018268625974812176 0.24907936207980355 0.14172659355339465 0.31108329648388555 0.27984212190810615
0.00012961900000000247 0.0180777004536979 0.24890583485174964 0.1419159743163998 0.3111627066402127 0.2799377837379396
0.00014009470989735518 0.017956277295435082 0.24873075884215748 0.14210195189813224 0.31127914074995905 0.27993187121431773
0.0001506379999999996 0.01785855481421338 0.24868007032513384 0.14217368438908454 0.311328085280347 0.2799596051912216
0.0001611057335296462 0.017764392974212864 0.24856372151342332 0.14218339507787014 0.31150231599228256 0.27998617444220963
0.0001716575000000002 0.017724995909037228 0.24843520553996454 0.14221692009509723 0.311691727596185 0.2799311508597135
0.00018218283556615465 0.017438654187752485 0.24811690253400148 0.1425660760347226 0.31200595004095066 0.2798724172025739
0.00019267650000001348 0.017261451932176902 0.24813691082452272 0.14265412517511436 0.3121002893609322 0.27984722270725293
0.0002031741172250081 0.01720308339676323 0.24790706561102663 0.14269118536484546 0.3122679489293301 0.27993071669803476
0.0002136960000000071 0.017129341708702762 0.24773020437777218 0.1428126189291755 0.31229160993737104 0.28003622504697945
0.00022419634731276562 0.017052919725054797 0.24761846880153573 0.1428969293088116 0.3123270331841087 0.2801046489804881
0.00023471500000001125 0.016993997902062442 0.24745215382515148 0.143070267343457 0.31244224312917745 0.2800413378001519
0.00024522070312952193 0.01690084090940602 0.2474364207101384 0.14312461249061195 0.31264573755220926 0.279892388337635
0.00025573449999999944 0.01678210027632417 0.24708774583267412 0.1431766211393374 0.31295215027226003 0.2800013824794039
0.0002627410000000136 0.016719573465821376 0.2469375243835419 0.14324935789800639 0.31299588715770044 0.2800976570949289
0.0002732541866128745 0.016556757596900784 0.246755956870982 0.14338989240367264 0.31318811772042116 0.2801092754080235
0.000283760000000021 0.016339822592342595 0.24666007256598033 0.14359263834962244 0.31331514330636223 0.2800923231856923
0.0002942792819467962 0.016153078793500208 0.24651459382947902 0.14374616024360498 0.31341206881348516 0.28017409831993206
0.00030477950000000627 0.015920175629750562 0.24624673847293052 0.143941861681737 0.3136276234574969 0.2802636007580833
0.0003153010068529397 0.015673033520922204 0.24605562838500444 0.1441290010710504 0.3139110300930213 0.28023130693000226
0.0003257985000000291 0.015406436650553247 0.2459609576710276 0.1444718423175207 0.31421105204094796 0.2799497113199501
0.00033629249782284666 0.015154455370374199 0.2456640316671524 0.14471196096841063 0.31447426095991476 0.2799952910341477
0.00034681800000000074 0.014905458799526402 0.24546819507440915 0.14492046426355684 0.3146908839829659 0.28001499787954093
0.0003573697402772335 0.014728966179851095 0.24533402470834206 0.14511883897230796 0.31483993759745776 0.27997823254204224
0.00036783700000001267 0.014614114404265067 0.24530312668491047 0.14523041928524272 0.31486508720348344 0.27998725242209677
0.0003783805063028714 0.014473401849563108 0.24506602302917543 0.14538217270269688 0.31500097429725993 0.2800774281213054
0.00038885650000002194 0.014390532529051762 0.24487313828713383 0.14547979774825429 0.3150742190302616 0.28018231240530067
0.00039938268229005474 0.014324166537098157 0.24476953352650752 0.14559280268159622 0.3151645845038736 0.28014891275092124
0.0004098760000000281 0.014263699657731653 0.2448401145822385 0.14566740705253078 0.3151055652947487 0.28012321341275115
0.0004203950608142225 0.0142117850762398 0.2446135630726906 0.14579575803715358 0.3152254200280901 0.2801534737858247
0.0004308950000000199 0.014151089732469207 0.24452480824366132 0.14590882231355 0.31524099299949937 0.2801742867108209
0.00044141090937327215 0.014092991278139918 0.24458305019217894 0.14593922073933216 0.3154043343326926 0.2799804034576551
0.00045191400000004324 0.014064381972202087 0.2445142333496002 0.14598963136400514 0.31550542325984765 0.2799263300543422
0.00046242730822877666 0.014004420115855183 0.24445978234767224 0.14607461691388612 0.31553185030407027 0.27992933031851264
0.00047293350000004276 0.013930146878034424 0.24443517793995206 0.14617325433390718 0.3155227817748751 0.279938639073234
0.0004834453231349966 0.013893972210929013 0.2443074140365706 0.14614530973364961 0.3157030114400192 0.2799502925788282
0.0004939530000000159 0.013851618847368297 0.24415013129629387 0.14620969313626384 0.3157816399431148 0.2800069167769599
0.0005044629395277865 0.013802202379441358 0.2441203101378341 0.1462233455172902 0.3158729605064819 0.279981181458954
0.0005149720000000032 0.013740069064791567 0.2441262400132617 0.14622135489994542 0.3159195497989622 0.2799927862230408
0.0005219785000000119 0.013720508965267409 0.24413710839676278 0.14626086287908777 0.31592171756819015 0.2799598021906933
0.0005324875605056355 0.013637746579352015 0.24400607203785743 0.14630112850565782 0.31603675933682446 0.28001829354030866
0.0005429980000000037 0.013528294596829079 0.2438444549826921 0.1464550855908099 0.31620054448649737 0.27997162034317186
0.0005535051768848828 0.013470220131018923 0.24378724985999783 0.1465095566547348 0.3162159758313505 0.2800169975228988
0.0005640170000000429 0.013370833093187965 0.24372926749455903 0.14657149042273337 0.31632302962568204 0.2800053793638375
0.0005745231918253415 0.013255206302539048 0.24363475467038936 0.14681613982628378 0.31637773111633366 0.279916168084451
0.0005850365000000294 0.013139252703733471 0.24352950282312583 0.14702726788677742 0.3163680536471389 0.2799359229392236
0.0005955398411212986 0.013032568713391002 0.24335080999272965 0.14716904044588003 0.3164824778017062 0.2799651030462948
0.0006060555000000141 0.012923642836045012 0.24324303457849222 0.14726568609342594 0.31651002147877116 0.2800576150132624
0.000616555439354561 0.012802758457575315 0.24320945117067178 0.14736763091063027 0.3165618487255371 0.2800583107355841
0.0006270750000000586 0.012644202164932582 0.2431175296358631 0.14749579164410243 0.31666496760947216 0.2800775089456311
0.0006375678180318427 0.012534023333655171 0.24301676892066643 0.1476609289527092 0.31683675604301226 0.2799515227499576
0.00064809400000005 0.012406770544212024 0.24289010148828122 0.1476807540747868 0.3169667971263329 0.2800555767663863
0.0006585699940776224 0.012329827992712863 0.242735961502373 0.14780278646230258 0.31708697576742284 0.2800444482751878
0.0006691135000000196 0.01221999773245228 0.24275831255065067 0.14785792679795645 0.31708116698943173 0.2800825959295103
0.0006795810129697654 0.012178640643897962 0.24273350891666565 0.14790986645141527 0.31706034146837736 0.2801176425196444
0.000690132500000007 0.012088222813602873 0.2428084566157201 0.14796361423120105 0.31716753073866405 0.27997217560081356
0.0007006579929282995 0.011838403516957094 0.24254282242460765 0.14817602248929704 0.31737545778856124 0.28006729378057493
0.0007111520000000578 0.011710709719329672 0.2424167493175985 0.1482361768643797 0.31752841598051296 0.28010794811817774
0.0007216497458818883 0.01166990309516549 0.24235077797394072 0.1483301951981894 0.31751125501903354 0.2801378687136731
0.000732171000000022 0.011631513360943407 0.2421511564501878 0.14837242830822456 0.31771267644763257 0.28013222543300914
0.0007426712272994207 0.011605563230443825 0.24207430210849365 0.14836668972791003 0.31790858361397506 0.28004486131917816
0.0007531905000000234 0.01155200508641235 0.24202719742766582 0.1483035666990768 0.31809448779815763 0.28002274298868707
0.0007636959885588078 0.011502702650565874 0.24199147260369275 0.14835560266553052 0.3181466580289079 0.2800035640513027
0.0007742095000000542 0.011423706354571827 0.24191937110773232 0.14840543967904085 0.3182287596416282 0.28002272321702565
0.0007812160000000341 0.011323925235302986 0.241791342030663 0.14842017777439503 0.3184094703053998 0.2800550846542411
0.000791729792613856 0.011201717791111414 0.24169726155802515 0.14861394916070123 0.3184339070155293 0.28005316447462947
0.0008022355000000774 0.01109638118967788 0.24149663616169015 0.14877880610535746 0.3185845618653346 0.28004361467794087
0.0008127544037430874 0.01094131435953928 0.2412284273210893 0.14896347581826488 0.3187257144226597 0.2801410680784481
0.0008232545000000218 0.010782797117749045 0.24110968986878206 0.1491720934205783 0.31886440541555156 0.28007101417733643
0.0008337763789611931 0.010606107820317855 0.24095050671406315 0.14929272178643507 0.3190334759909227 0.2801171876882598
0.0008442740000000593 0.010424723897930716 0.24079897100386846 0.14950870361093022 0.31922586270330733 0.280041738783962
0.0008547679185697644 0.010253343288652347 0.24069830255646432 0.14962842708737595 0.3193951182685874 0.28002480879891867
0.0008652929999999997 0.010082191832804748 0.24045736861870354 0.14971737413275418 0.3195027775242148 0.2802402878915229
0.0008758447656300598 0.009959357722641286 0.24039632445244688 0.14978937854979846 0.31964705993361286 0.28020787934150165
0.0008863125000000223 0.009858764316961298 0.2402842695179965 0.14986112522179448 0.31981006497879516 0.28018577596445077
0.000896855800308629 0.009782733691495306 0.24023761322871143 0.14993402295886468 0.31985386282272626 0.28019176729820444
0.0009073320000000002 0.009705475006236657 0.2402220448446651 0.15002361944978732 0.32004881266816876 0.2800000480311436
0.0009178575217553534 0.00962424230172222 0.24018993072680253 0.1500563119568405 0.32003963058678353 0.280089884427856
0.0009283510000000136 0.009561613266269678 0.2401540536071435 0.15013556362058625 0.3200697302938517 0.28007903921214955
0.0009388702594723244 0.00950787351146022 0.24013508918450074 0.15023119833119683 0.3201259227846164 0.2799999161882218
0.0009493700000000952 0.0094768140986843 0.24010534369615763 0.1501886244753028 0.32023209114783086 0.2799971265820242
0.0009598858988092912 0.009445468455169043 0.2401904945441939 0.15025082808189621 0.32013989167207363 0.27997331724666746
0.000970389500000074 0.009426113904965948 0.24008241930100016 0.1503358977930785 0.3201762404288995 0.2799793285720556
0.0009809030694683722 0.00941142241657642 0.23999565286380353 0.15044093554967955 0.3202901816906602 0.27986180747927936
0.0009914090000000418 0.009404112195985578 0.2399301869049043 0.15051216065114764 0.3203017761238088 0.27985176412415347
0.0010019199054497772 0.009376346194345525 0.2399354590051573 0.15055891141966993 0.32031310766210924 0.27981617571871964
0.001012425000000072 0.009331655701729067 0.23999416512112653 0.15056450975914928 0.32037678602940506 0.2797328833885909
0.001022938186701441 0.009281656930107775 0.23996613064214498 0.15064080786195874 0.32038353073682874 0.27972787382896275
0.001033445000000126 0.00923783310881206 0.23994732188648887 0.15065585001685508 0.32039057913091434 0.2797684158569291
0.0010404550000000239 0.009179099769111639 0.23979983841353764 0.15076298228717722 0.32043075371361174 0.2798273258165603
0.00105096181596934 0.009134976824305991 0.23984385384159881 0.15081445248487083 0.32042396435647275 0.27978275249275025
0.0010614750000000899 0.009083386678647814 0.2397394360029065 0.15085702201271908 0.32050232363764264 0.27981783166808416
0.0010719805968753273 0.009028437872700383 0.23974025953168257 0.15087782335515545 0.3205165247447044 0.27983695449575835
0.0010824950000000294 0.008956610959151502 0.2397219544799455 0.1509884883430593 0.3205587670545565 0.27977417916328556
0.0010929986826050423 0.008916451525149301 0.2395588901691994 0.15102870641356766 0.32059858492584953 0.2798973669662299
0.0011035099999999957 0.008824589324499386 0.23941342628774687 0.15115820655161757 0.32074010421161886 0.2798636736245212
0.0011140138468372588 0.008749254726143688 0.2393071162011968 0.15124951739347026 0.3208210729794582 0.2798730386997309
0.0011245300000000953 0.008650186732362168 0.23922108896269997 0.15142971649207138 0.32080681058125543 0.27989219723161096
0.00113503048372824 0.008565272161029511 0.23915190568633632 0.15159182496000098 0.32083006946695725 0.2798609277256729
0.0011455500000000006 0.00847676338125819 0.23902734856853863 0.15167576862143647 0.32094689442517993 0.27987322500358586
0.0011560437273208087 0.008409064616388006 0.23894582086359228 0.15179202837764427 0.32096249216982053 0.27989059397255817
0.0011665700000000568 0.008325503306248105 0.2389367876306795 0.15192590144603185 0.321036064782265 0.2797757428347771
0.0011770464338000943 0.00824068870412584 0.23889255983869054 0.15201253266459103 0.32119680791940497 0.2796574108731858
0.0011875900000001076 0.008179043731647451 0.2388632821592988 0.15203746134904278 0.3213348282517829 0.2795853845082286
0.0011980554916955378 0.00815372163262321 0.23872835963210276 0.15215300184378383 0.3213991844617268 0.27956573242976196
0.0012086050000001054 0.008109181497616764 0.2386390420702397 0.15216148921752334 0.32143741283764937 0.2796528743769732
0.0012191333111732329 0.007950064067699682 0.2385702214768104 0.15229103256635573 0.3215256105847251 0.27966307130441026
0.0012296250000000274 0.007872698403495245 0.23848603850381933 0.1523910094258942 0.32157232883053966 0.2796779248362492
0.00124012537591044 0.00783790000902614 0.2384679804702866 0.1523192434022355 0.32165208755353936 0.2797227885649149
0.0012506450000000827 0.007819592081934083 0.2383776977631364 0.15224360598176218 0.32176010890143253 0.27979899527173724
0.0012611480982188822 0.0077712961640646104 0.23842951373806792 0.15221974087991477 0.3218237981986543 0.2797556510192954
0.0012716650000000232 0.007738748905137392 0.23834063360403837 0.15221982628360226 0.32201070848246527 0.279690082724754
0.0012821734564714134 0.007681517760979506 0.23834025918201981 0.15226320021094528 0.3221157236624559 0.2795992991836005
0.001292685000000089 0.007611172817485121 0.2383000087085951 0.15241841264551473 0.3219732877930431 0.27969711803536185
0.0012996900000000911 0.007562613586763469 0.23822308439706746 0.1524939077674172 0.32196157548934357 0.2797588187594063
0.0013102039336347605 0.00749296897507802 0.23817593874829524 0.1525350412255906 0.3219453024540982 0.279850748596937
0.0013207099999999914 0.0074360259657611045 0.23815805997815473 0.1525611934557128 0.3219991291558392 0.27984559144453086
0.0013312295303870506 0.0073487083293367885 0.23801834063995664 0.1527430594731144 0.32198282353484664 0.2799070680227429
0.001341730000000048 0.0072453941888453435 0.23788781245439786 0.15276092979768624 0.32206076463400685 0.2800450989250654
0.0013522520122145382 0.007104634821143879 0.23787179825618102 0.15286754662618693 0.3221558939603837 0.28000012633610244
0.0013627500000001184 0.006988664648077886 0.23785880311590696 0.15288239941089754 0.3222739798323477 0.27999615299276936
0.0013732442217777253 0.006884234648727405 0.23781922663941574 0.1529653867141221 0.32233258357619027 0.2799985684215436
0.001383770000000024 0.00674236228059153 0.2379024336471632 0.15310421727596885 0.32220987236240267 0.28004111443387286
0.00139431948003633 0.006660594650126867 0.23780965412355567 0.15318159153514294 0.32225547611573174 0.2800926835754444
0.001404785000000021 0.006595192072367281 0.23784409406652227 0.15335148277667338 0.3221387999577387 0.2800704311266988
0.0014153312471371627 0.006540084588806129 0.23784818755758563 0.1533942905172402 0.322088568964287 0.2801288683720798
0.001425805000000127 0.006499787157194055 0.23789205540306615 0.1533331602638159 0.3220861254677114 0.2801888717082126
0.0014363339271316015 0.0064583858329322905 0.23797285928498343 0.15343098488733406 0.3219678220413997 0.2801699479533493
0.0014468250000000756 0.006428921778792677 0.23801423658595863 0.15352216073066635 0.3219248390750166 0.28010984182956594
0.001457347307906398 0.006426302940087306 0.23819854038760024 0.15339600289190175 0.3218826654623648 0.2800964883180464
0.0014678450000000173 0.006408567275270625 0.23838544266295364 0.1534603732909965 0.3216537894942769 0.2800918272764978
0.001478363657787189 0.0063949738018033 0.2384948500732323 0.15352264550124745 0.3215110211806277 0.2800765094430905
0.0014888650000000909 0.006382689626722899 0.23862951597767462 0.15361614407960153 0.3212728248092358 0.28009882550676485
0.0014993760572072842 0.006365804997033314 0.23876985633829179 0.15363529554230004 0.3211272097929296 0.28010183332944577
0.0015098850000000474 0.006353472215335248 0.23910336031707907 0.15366470633731055 0.32085147871179986 0.2800269824184747
0.001520394572582304 0.0063329538869001225 0.2394715072449553 0.15363293776800044 0.32051927425421906 0.28004332684592886
0.0015309050000001335 0.006332826141568042 0.23981452178327395 0.15362381521796314 0.32024062218281935 0.279988214674375
0.0015414131892125646 0.0063199099168621126 0.24010921627638296 0.1536895127903175 0.3198608617237894 0.2800204992926446
0.001551925000000129 0.006289306778849303 0.24065704132087487 0.15368680870453155 0.3193690250691998 0.2799978181265444


==> figs/Data/T453K_1atm_1e-4rrc/results_vary_k_FINAL.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,,
cell width,k,porosity,specific surface,cell length,inlet area,cell volume,number density,mass density,kinematic viscosity,diffusion coefficient,superficial velocity,acceleration,pressure drop,Reynolds,g W^3 / nu^2,Peclet,1/C dC/dz (complete cell),concentration at outlet,rrc factor,,
6.35E-04,1.07,0.872941,4866.181,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.275,1.384E+07,7.765330E+03,1.424295E+01,2.397257E+03,1.098901E+01,-8.181790E-01,2.149313E+23,1.0E-04
6.35E-04,1.08,0.887866,4533.840,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.431,1.102E+07,6.180415E+03,1.432438E+01,1.907973E+03,1.105184E+01,-7.635698E-01,2.270832E+23,1.0E-04
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.548,8.959E+06,5.025232E+03,1.438552E+01,1.551354E+03,1.109901E+01,-7.174793E-01,2.370649E+23,1.0E-04
6.35E-04,1.10,0.914493,3848.166,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.200,7.401E+06,4.151339E+03,1.420407E+01,1.281571E+03,1.095901E+01,-6.718541E-01,2.497523E+23,1.0E-04
6.35E-04,1.11,0.926152,3494.835,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.360,6.233E+06,3.495991E+03,1.428742E+01,1.079257E+03,1.102332E+01,-6.146095E-01,2.632695E+23,1.0E-04
,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,Sc,0.772,,,,,,,,,,,


==> figs/Data/T453K_1atm_1e-4rrc/results_vary_k_FINAL.dat <==
6.35E-04 1.07 0.872941 4866.181 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.275 1.384E+07 7.765330E+03 1.424295E+01 2.397257E+03 1.098901E+01 -8.181790E-01 2.149313E+23 1.0E-04
6.35E-04 1.08 0.887866 4533.840 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.431 1.102E+07 6.180415E+03 1.432438E+01 1.907973E+03 1.105184E+01 -7.635698E-01 2.270832E+23 1.0E-04
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.548 8.959E+06 5.025232E+03 1.438552E+01 1.551354E+03 1.109901E+01 -7.174793E-01 2.370649E+23 1.0E-04
6.35E-04 1.10 0.914493 3848.166 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.200 7.401E+06 4.151339E+03 1.420407E+01 1.281571E+03 1.095901E+01 -6.718541E-01 2.497523E+23 1.0E-04
6.35E-04 1.11 0.926152 3494.835 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.360 6.233E+06 3.495991E+03 1.428742E+01 1.079257E+03 1.102332E+01 -6.146095E-01 2.632695E+23 1.0E-04


==> figs/Data/T453K_1atm_1e-4rrc/results_vary_k_NEW.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20
cell width,k,porosity,specific surface,cell length,inlet area,cell volume,number density,mass density,kinematic viscosity,diffusion coefficient,superficial velocity,acceleration,pressure drop,Reynolds,g W^3 / nu^2,Peclet,1/C dC/dz,concentration at outlet,rrc factor
6.35E-04,1.07,0.872941,4866.181,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.275,1.384E+07,7.765330E+03,1.424295E+01,2.397257E+03,1.098901E+01,-8.995496E-01,1.218041E-02,1.0E-04
6.35E-04,1.08,0.887866,4533.840,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.431,1.102E+07,6.180415E+03,1.432438E+01,1.907973E+03,1.105184E+01,-8.301919E-01,1.305991E-02,1.0E-04
6.35E-04,1.09,0.901724,4194.501,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.548,8.959E+06,5.025232E+03,1.438552E+01,1.551354E+03,1.109901E+01,-7.714199E-01,1.382736E-02,1.0E-04
6.35E-04,1.10,0.914493,3848.166,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.200,7.401E+06,4.151339E+03,1.420407E+01,1.281571E+03,1.095901E+01,-7.161308E-01,1.470690E-02,1.0E-04
6.35E-04,1.11,0.926152,3494.835,1.037E-03,3.492E-07,3.621E-10,1.620E+25,5.409E-01,1.216E-03,1.576E-03,27.360,6.233E+06,3.495991E+03,1.428742E+01,1.079257E+03,1.102332E+01,-6.501551E-01,1.565784E-02,1.0E-04
,,,,,,,,,,,,,,,,,,,
,,,,,,,,,Sc,0.772,,,,,,,,,


==> figs/Data/T453K_1atm_1e-4rrc/results_vary_k_NEW.dat <==
6.35E-04 1.07 0.872941 4866.181 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.275 1.384E+07 7.765330E+03 1.424295E+01 2.397257E+03 1.098901E+01 -8.995496E-01 1.218041E-02 1.0E-04
6.35E-04 1.08 0.887866 4533.840 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.431 1.102E+07 6.180415E+03 1.432438E+01 1.907973E+03 1.105184E+01 -8.301919E-01 1.305991E-02 1.0E-04
6.35E-04 1.09 0.901724 4194.501 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.548 8.959E+06 5.025232E+03 1.438552E+01 1.551354E+03 1.109901E+01 -7.714199E-01 1.382736E-02 1.0E-04
6.35E-04 1.10 0.914493 3848.166 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.200 7.401E+06 4.151339E+03 1.420407E+01 1.281571E+03 1.095901E+01 -7.161308E-01 1.470690E-02 1.0E-04
6.35E-04 1.11 0.926152 3494.835 1.037E-03 3.492E-07 3.621E-10 1.620E+25 5.409E-01 1.216E-03 1.576E-03 27.360 6.233E+06 3.495991E+03 1.428742E+01 1.079257E+03 1.102332E+01 -6.501551E-01 1.565784E-02 1.0E-04


==> figs/Data/Validation/FITSherwoodNumber/FitSherwoodMatlab/SherwoodGiani.dat <==
5.664649E-01 0.7064299457
8.623816E-01 0.9414915211
1.111744E+00 1.0659326304
1.657931E+00 1.257265581
2.132963E+00 1.3554058685
2.610993E+00 1.4222107397
3.060677E+00 1.4618494438
3.498006E+00 1.5093149655
3.904033E+00 1.5291695001
4.288013E+00 1.5561719645
4.661435E+00 1.5761639411
5.370010E+00 1.6126124183
6.018367E+00 1.6353086377
6.628624E+00 1.6623144544
1.043429E+01 1.7956828094
1.474590E+01 2.0823081555



==> figs/Data/Validation/FITSherwoodNumber/FitSherwoodMatlab/matlab_fit_result.txt <==
FIT = 

     General model:
     FIT(x) = a*(x^2 + b*x)/(x^2 + c*x + d)
     Coefficients (with 95% confidence bounds):
       a =       1.843  (1.818, 1.867)
       b =     -0.3674  (-0.6435, -0.09134)
       c =       0.397  (0.1815, 0.6125)
       d =     -0.2516  (-0.5354, 0.0322)

a =

   1.842560663517177


b =

  -0.367431162825000


c =

   0.396996127173175


d =

  -0.251595868861731



==> figs/Data/Validation/FITSherwoodNumber/gnuplot_script.txt <==
f(x) = a*x**2 + b*x
fit [0:30] f(x) "cell_width_1.0_HR_alpha0.990_k1090/results_FINAL.dat" u 15:16 via a,b
set key top left
set xlabel "Re"
set ylabel "Hg"
set xrange [0:80]
plot "cell_width_1.0_HR_alpha0.990_k1090/results_FINAL.dat" u 15:16 pt 6 lw 2 title "alpha = 0.990, Sc = 0.770", f(x) lw 2 title sprintf('f(x) = %.3f x^2 + %.3f x', a, b)


set key top left
set xlabel "Re"
set ylabel "maximum density / average density"
set xrange [0:80]
plot "cell_width_1.0_HR_alpha0.990_k1090/results_FINAL.dat" u 15:21 with linespoints pt 6 lw 2 title "k = 1.090, alpha = 0.990, Sc = 0.770", 1.05 lw 2 dt 4, 1.10 lw 2 dt 2



set key top left
# set logscale x 10
# set logscale y 10
# set xrange [0.5:50]
# set yrange [0.5:5]

f(x) = 1.843*(x**2 - 0.3674*x)/(x**2 + 0.3970*x - 0.2516)
g(x) = 0.64*x**0.43
# g(x) = 0.54*x**0.5

set xlabel "Re_{Giani}"
set ylabel "Sh_{Giani}/Sc^{1/3}"
plot "cell_width_1.0_HR_alpha0.990_k1090/results_FINAL.dat" u 31:33 with points pt 1 lw 2 title "k = 1.090, alpha = 0.990, Sc = 0.770", "cell_width_1.0_HR_alpha0.990_k1100/results_FINAL.dat" u 31:33 with points pt 6 lw 2 title "k = 1.100, alpha = 0.990, Sc = 0.770", [0.5:10.5] f(x) lw 2 title "f(x) = 1.843 (x^2 - 0.3674x) / (x^2 + 0.3970x - 0.2516)", [9:40] g(x) lw 2 title "g(x) = 0.64 x^{0.43}"



==> figs/Data/Validation/k1090/results_FINAL.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45
cell width,k,porosity,specific surface,cell length,inlet area,cell volume,number density,mass density,kinematic viscosity,diffusion coefficient,superficial velocity,acceleration,pressure drop,Reynolds,g W^3 / nu^2,Peclet,<1/C dC/d(z/L)>,<Nr/dt / NCO>,*W^2 / D,max density,nCO(z = 0),nCO(z = L),nCO(z = 0.25L),nCO(z = 0.75L),η = 1 – outflow / inflow,-ln(1-η) L/Δz,km,Sherwood,,ds,Re Giani,Sh Giani,Sh / Sc^1/3,fit Giani,deviation,,Re Giani,fit Giani,0.655Re^0.43,,conversion rate,km,Sh Giani,Sh / Sc^1/3
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,5.304,1.000E+06,8.833355E+02,2.773668E+00,2.734706E+02,2.135002E+00,-6.627237E+00,7.798215E+04,3.139023E+01,1.023511E+00,4.860228E+23,7.619673E+20,8.645020E+22,3.181620E+21,0.9984322396,6.458107174,7.8752784392,3.1700431565,,2.04E-04,5.664649E-01,0.6474164693,0.7064299457,0.8615035511,,,4.000000E+00,1.9965421417,1.1888500935,,4.337706E+27,3.3508069852,0.2754655146,0.3005748197
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,8.075,1.500E+06,1.325003E+03,4.222609E+00,4.102059E+02,3.250310E+00,-5.621129E+00,7.462928E+04,3.004059E+01,1.027511E+00,4.860228E+23,1.703428E+21,1.114870E+23,6.658482E+21,0.9964951685,5.6536128451,10.4957440177,4.2248616036,,2.04E-04,8.623816E-01,0.8628415601,0.9414915211,1.0321515401,,,1.000000E+01,2.9606882843,1.7629552966,,4.905597E+27,3.7894935005,0.3115293664,0.3399259732
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,10.410,2.000E+06,1.766671E+03,5.443598E+00,5.469412E+02,4.190154E+00,-4.952677E+00,7.310448E+04,2.942681E+01,1.026526E+00,4.860228E+23,3.390860E+21,1.300622E+23,1.098426E+22,0.9930232491,4.9651719598,11.8830130467,4.7832802964,,2.04E-04,1.111744E+00,0.9768871552,1.0659326304,1.1512633103,,,2.000000E+01,3.9887386673,2.3751125701,,5.407197E+27,4.1769713019,0.343383416,0.3746835915
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,15.524,3.000E+06,2.650006E+03,8.117976E+00,8.204118E+02,6.248729E+00,-3.844574E+00,7.146724E+04,2.876777E+01,1.032688E+00,4.860228E+23,9.575185E+21,1.733005E+23,2.534292E+22,0.9802988975,3.9270806804,14.0159920771,5.6418703298,,2.04E-04,1.657931E+00,1.1522366065,1.257265581,1.3671186641,,,3.000000E+01,4.7484823129,2.8275053772,,6.562293E+27,5.0692640818,0.416737653,0.4547242333
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,19.971,4.000E+06,3.533342E+03,1.044395E+01,1.093882E+03,8.039122E+00,-3.205705E+00,7.109876E+04,2.861945E+01,1.035539E+00,4.860228E+23,1.809260E+22,2.058043E+23,4.106058E+22,0.9627741744,3.2907525215,15.1100596414,6.0822663642,,2.04E-04,2.132963E+00,1.2421784879,1.3554058685,1.5235457323,,,4.000000E+01,5.3737626619,3.1998314032,,7.583738E+27,5.8583136488,0.4816043988,0.5255037298
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,24.447,5.000E+06,4.416677E+03,1.278460E+01,1.367353E+03,9.840815E+00,-2.754174E+00,7.193092E+04,2.895442E+01,1.039204E+00,4.860228E+23,2.894760E+22,2.320373E+23,5.856938E+22,0.9404398312,2.8207682374,15.8548001002,6.3820474339,,2.04E-04,2.610993E+00,1.3034026392,1.4222107397,1.6619545062,,,5.000000E+01,5.9149324198,3.5220733954,,8.567109E+27,6.6179516731,0.5440532597,0.5936449457
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,28.658,6.000E+06,5.300013E+03,1.498646E+01,1.640824E+03,1.153567E+01,-2.418646E+00,7.163091E+04,2.883366E+01,1.048427E+00,4.860228E+23,4.097065E+22,2.553877E+23,7.613961E+22,0.9157022057,2.4733995797,16.2966922278,6.5599226831,,2.04E-04,3.060677E+00,1.3397300203,1.4618494438,1.7794845096,,,6.000000E+01,6.3973148111,3.809310183,,9.450608E+27,7.3004402098,0.6001597609,0.6548656814
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,32.753,7.000E+06,6.183348E+03,1.712782E+01,1.914294E+03,1.318396E+01,-2.169827E+00,7.196610E+04,2.896858E+01,1.052990E+00,4.860228E+23,5.202982E+22,2.728942E+23,9.269841E+22,0.8929477794,2.2344385206,16.8258376894,6.772920098,,2.04E-04,3.498006E+00,1.3832303852,1.5093149655,1.8846709944,,,7.000000E+01,6.8357290853,4.0703659554,,1.024205E+28,7.9118162187,0.6504201929,0.7097074656
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,36.554,8.000E+06,7.066684E+03,1.911591E+01,2.187765E+03,1.471427E+01,-1.965398E+00,7.259484E+04,2.922167E+01,1.053275E+00,4.860228E+23,6.393495E+22,2.861401E+23,1.075544E+23,0.8684527763,2.0283893762,17.0471759688,6.8620156016,,2.04E-04,3.904033E+00,1.4014263193,1.5291695001,1.9758021981,,,8.000000E+01,7.2397134922,4.3109203067,,1.095378E+28,8.4616160104,0.6956185237,0.7590257265
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,40.150,9.000E+06,7.950019E+03,2.099605E+01,2.461235E+03,1.616149E+01,-1.808365E+00,7.297583E+04,2.937503E+01,1.071174E+00,4.860228E+23,7.420954E+22,2.984633E+23,1.208126E+23,0.8473126364,1.879362823,17.3481993419,6.98318682,,2.04E-04,4.288013E+00,1.4261730621,1.5561719645,2.0571350604,,,9.000000E+01,7.6158251429,4.5348776987,,1.156939E+28,8.9371646733,0.7347127651,0.8016834965
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,43.646,1.000E+07,8.833355E+03,2.282449E+01,2.734706E+03,1.756892E+01,-1.694110E+00,7.359043E+04,2.962242E+01,1.069835E+00,4.860228E+23,8.437207E+22,3.090646E+23,1.328245E+23,0.8264030617,1.7510191137,17.5710698237,7.0728990823,,2.04E-04,4.661435E+00,1.4444949565,1.5761639411,2.1323384132,,,1.000000E+02,7.9687955608,4.7450555385,,1.216813E+28,9.3996815369,0.7727356791,0.8431722852
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,50.281,1.200E+07,1.060003E+04,2.629399E+01,3.281647E+03,2.023953E+01,-1.499238E+00,7.419102E+04,2.986418E+01,1.086972E+00,4.860228E+23,1.026305E+23,3.271058E+23,1.543687E+23,0.7888360381,1.5551203769,17.9773973141,7.2364584651,,2.04E-04,5.370010E+00,1.4778986147,1.6126124183,2.2661152322,,,,,,,1.318728E+28,10.1869582539,0.8374566812,0.9137927531
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,56.351,1.400E+07,1.236670E+04,2.946864E+01,3.828589E+03,2.268319E+01,-1.365385E+00,7.503349E+04,3.020330E+01,1.098344E+00,4.860228E+23,1.190018E+23,3.394302E+23,1.715925E+23,0.7551518159,1.4071169173,18.2304146847,7.3383057826,,2.04E-04,6.018367E+00,1.498698846,1.6353086377,2.3799537648,,,,,,,1.404281E+28,10.8478411952,0.8917870143,0.973075419
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,62.065,1.600E+07,1.413337E+04,3.245673E+01,4.375530E+03,2.498324E+01,-1.242409E+00,7.592781E+04,3.056329E+01,1.117009E+00,4.860228E+23,1.326329E+23,3.472392E+23,1.863040E+23,0.7271056008,1.2986703748,18.5314754302,7.4594920446,,2.04E-04,6.628624E+00,1.523448661,1.6623144544,2.4808741948,0.6700518946,,,,,,1.476205E+28,11.4034423393,0.9374622667,1.0229140741
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,67.529,1.800E+07,1.590004E+04,3.531406E+01,4.922471E+03,2.718264E+01,-1.161518E+00,7.636727E+04,3.074019E+01,1.131915E+00,4.860228E+23,1.460228E+23,3.579087E+23,2.005719E+23,0.6995556587,1.2024927625,18.6696578648,7.5151147485,,2.04E-04,7.212174E+00,1.5348084605,1.6747097254,2.5725341926,0.6509960995,,,,,,1.541547E+28,11.9081986091,0.9789576278,1.0681918312
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,72.549,2.000E+07,1.766671E+04,3.793920E+01,5.469412E+03,2.920331E+01,-1.091201E+00,7.745320E+04,3.117731E+01,1.153635E+00,4.860228E+23,1.551126E+23,3.653553E+23,2.111899E+23,0.6808532439,1.1421042316,19.0502256366,7.6683050478,,2.04E-04,7.748305E+00,1.5660944455,1.7088474987,2.6530874716,0.644097685,,,,,,1.602569E+28,12.3795835851,1.0177095778,1.1104761092
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,77.319,2.200E+07,1.943338E+04,4.043342E+01,6.016353E+03,3.112321E+01,-1.033750E+00,7.799467E+04,3.139527E+01,1.169088E+00,4.860228E+23,1.653587E+23,3.718301E+23,2.215201E+23,0.6597717226,1.0781384827,19.1655474403,7.7147256407,,2.04E-04,8.257698E+00,1.575574902,1.7191921203,2.7267295005,0.6304960283,,,,,,1.652734E+28,12.7671000106,1.0495668027,1.1452371922
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,81.879,2.400E+07,2.120005E+04,4.281839E+01,6.563295E+03,3.295902E+01,-9.927417E-01,7.879704E+00,3.171825E-03,1.194464E+00,4.860228E+23,1.741438E+23,3.784712E+23,2.302173E+23,0.6416962332,1.0263741417,19.321562658,7.7775265914,,2.04E-04,8.744780E+00,1.5884007116,1.7331870314,2.7947611573,0.6201556891,,,,,,1.702069E+28,13.1482048218,1.080896937,1.1794231392
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,97.699,3.200E+07,2.826674E+04,5.109099E+01,8.751060E+03,3.932676E+01,-8.631231E-01,8.141784E+04,3.277320E+01,1.267409E+00,4.860228E+23,1.993484E+23,3.968133E+23,2.581440E+23,0.5898373492,0.8912014887,20.0182653609,8.0579709785,,2.04E-04,1.043429E+01,1.645675741,1.7956828094,3.0153082475,0.5955221364,,,,,,1.863463E+28,14.3949470919,1.1833900088,1.2912586864
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,110.496,4.000E+07,3.533342E+04,5.778303E+01,1.093882E+04,4.447790E+01,-7.981602E-01,8.414741E+04,3.387194E+01,1.342257E+00,4.860228E+23,2.138783E+23,4.091031E+23,2.747769E+23,0.5599418381,0.8208483747,20.8530460853,8.3939960401,,2.04E-04,1.180100E+01,1.7143019862,1.8705644921,3.1791996719,0.5883759075,,,,,,1.981404E+28,15.3060220395,1.2582883036,1.3729841303
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,121.168,4.800E+07,4.240010E+04,6.336400E+01,1.312659E+04,4.877379E+01,-7.497256E-01,8.661061E+04,3.486345E+01,1.424521E+00,4.860228E+23,2.235882E+23,4.217868E+23,2.893190E+23,0.5399635573,0.7764495693,21.6302755466,8.7068549382,,2.04E-04,1.294080E+01,1.7781970164,1.9402836989,3.3077750521,0.5865827235,,,,,,2.089788E+28,16.1432707241,1.3271174366,1.4480871946
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,130.146,5.600E+07,4.946679E+04,6.805925E+01,1.531435E+04,5.238791E+01,-7.283976E-01,8.958479E+04,3.606065E+01,1.500483E+00,4.860228E+23,2.294226E+23,4.312545E+23,2.997765E+23,0.5279591822,0.7506898187,22.4622847007,9.041764357,,2.04E-04,1.389971E+01,1.8465954144,2.0149167657,3.4110269186,0.5907067912,,,,,,2.181876E+28,16.8546354723,1.3855978138,1.5118981905
1.00E-03,1.09,0.901724,2663.508,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,138.069,6.400E+07,5.653347E+04,7.220259E+01,1.750212E+04,5.557720E+01,-7.119162E-01,9.227577E+04,3.714385E+01,1.592073E+00,4.860228E+23,2.339195E+23,4.427670E+23,3.099946E+23,0.5187067356,0.7312784973,23.2135636669,9.3441773782,,2.04E-04,1.474590E+01,1.9083570879,2.0823081555,3.4988180615,0.5951461662,,,,,,2.280807E+28,17.618861277,1.4484238302,1.5804509405
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,Sc,0.7697397714,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> figs/Data/Validation/k1090/results_FINAL.dat <==
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 5.304 1.000E+06 8.833355E+02 2.773668E+00 2.734706E+02 2.135002E+00 -6.627237E+00 7.798215E+04 3.139023E+01 1.023511E+00 4.860228E+23 7.619673E+20 8.645020E+22 3.181620E+21 0.9984322396 6.458107174 7.8752784392 3.1700431565  2.04E-04 5.664649E-01 0.6474164693 0.7064299457 0.8615035511   4.000000E+00 1.9965421417 1.1888500935  4.337706E+27 3.3508069852 0.2754655146 0.3005748197
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 8.075 1.500E+06 1.325003E+03 4.222609E+00 4.102059E+02 3.250310E+00 -5.621129E+00 7.462928E+04 3.004059E+01 1.027511E+00 4.860228E+23 1.703428E+21 1.114870E+23 6.658482E+21 0.9964951685 5.6536128451 10.4957440177 4.2248616036  2.04E-04 8.623816E-01 0.8628415601 0.9414915211 1.0321515401   1.000000E+01 2.9606882843 1.7629552966  4.905597E+27 3.7894935005 0.3115293664 0.3399259732
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 10.410 2.000E+06 1.766671E+03 5.443598E+00 5.469412E+02 4.190154E+00 -4.952677E+00 7.310448E+04 2.942681E+01 1.026526E+00 4.860228E+23 3.390860E+21 1.300622E+23 1.098426E+22 0.9930232491 4.9651719598 11.8830130467 4.7832802964  2.04E-04 1.111744E+00 0.9768871552 1.0659326304 1.1512633103   2.000000E+01 3.9887386673 2.3751125701  5.407197E+27 4.1769713019 0.343383416 0.3746835915
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 15.524 3.000E+06 2.650006E+03 8.117976E+00 8.204118E+02 6.248729E+00 -3.844574E+00 7.146724E+04 2.876777E+01 1.032688E+00 4.860228E+23 9.575185E+21 1.733005E+23 2.534292E+22 0.9802988975 3.9270806804 14.0159920771 5.6418703298  2.04E-04 1.657931E+00 1.1522366065 1.257265581 1.3671186641   3.000000E+01 4.7484823129 2.8275053772  6.562293E+27 5.0692640818 0.416737653 0.4547242333
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 19.971 4.000E+06 3.533342E+03 1.044395E+01 1.093882E+03 8.039122E+00 -3.205705E+00 7.109876E+04 2.861945E+01 1.035539E+00 4.860228E+23 1.809260E+22 2.058043E+23 4.106058E+22 0.9627741744 3.2907525215 15.1100596414 6.0822663642  2.04E-04 2.132963E+00 1.2421784879 1.3554058685 1.5235457323   4.000000E+01 5.3737626619 3.1998314032  7.583738E+27 5.8583136488 0.4816043988 0.5255037298
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 24.447 5.000E+06 4.416677E+03 1.278460E+01 1.367353E+03 9.840815E+00 -2.754174E+00 7.193092E+04 2.895442E+01 1.039204E+00 4.860228E+23 2.894760E+22 2.320373E+23 5.856938E+22 0.9404398312 2.8207682374 15.8548001002 6.3820474339  2.04E-04 2.610993E+00 1.3034026392 1.4222107397 1.6619545062   5.000000E+01 5.9149324198 3.5220733954  8.567109E+27 6.6179516731 0.5440532597 0.5936449457
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 28.658 6.000E+06 5.300013E+03 1.498646E+01 1.640824E+03 1.153567E+01 -2.418646E+00 7.163091E+04 2.883366E+01 1.048427E+00 4.860228E+23 4.097065E+22 2.553877E+23 7.613961E+22 0.9157022057 2.4733995797 16.2966922278 6.5599226831  2.04E-04 3.060677E+00 1.3397300203 1.4618494438 1.7794845096   6.000000E+01 6.3973148111 3.809310183  9.450608E+27 7.3004402098 0.6001597609 0.6548656814
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 32.753 7.000E+06 6.183348E+03 1.712782E+01 1.914294E+03 1.318396E+01 -2.169827E+00 7.196610E+04 2.896858E+01 1.052990E+00 4.860228E+23 5.202982E+22 2.728942E+23 9.269841E+22 0.8929477794 2.2344385206 16.8258376894 6.772920098  2.04E-04 3.498006E+00 1.3832303852 1.5093149655 1.8846709944   7.000000E+01 6.8357290853 4.0703659554  1.024205E+28 7.9118162187 0.6504201929 0.7097074656
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 36.554 8.000E+06 7.066684E+03 1.911591E+01 2.187765E+03 1.471427E+01 -1.965398E+00 7.259484E+04 2.922167E+01 1.053275E+00 4.860228E+23 6.393495E+22 2.861401E+23 1.075544E+23 0.8684527763 2.0283893762 17.0471759688 6.8620156016  2.04E-04 3.904033E+00 1.4014263193 1.5291695001 1.9758021981   8.000000E+01 7.2397134922 4.3109203067  1.095378E+28 8.4616160104 0.6956185237 0.7590257265
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 40.150 9.000E+06 7.950019E+03 2.099605E+01 2.461235E+03 1.616149E+01 -1.808365E+00 7.297583E+04 2.937503E+01 1.071174E+00 4.860228E+23 7.420954E+22 2.984633E+23 1.208126E+23 0.8473126364 1.879362823 17.3481993419 6.98318682  2.04E-04 4.288013E+00 1.4261730621 1.5561719645 2.0571350604   9.000000E+01 7.6158251429 4.5348776987  1.156939E+28 8.9371646733 0.7347127651 0.8016834965
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 43.646 1.000E+07 8.833355E+03 2.282449E+01 2.734706E+03 1.756892E+01 -1.694110E+00 7.359043E+04 2.962242E+01 1.069835E+00 4.860228E+23 8.437207E+22 3.090646E+23 1.328245E+23 0.8264030617 1.7510191137 17.5710698237 7.0728990823  2.04E-04 4.661435E+00 1.4444949565 1.5761639411 2.1323384132   1.000000E+02 7.9687955608 4.7450555385  1.216813E+28 9.3996815369 0.7727356791 0.8431722852
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 50.281 1.200E+07 1.060003E+04 2.629399E+01 3.281647E+03 2.023953E+01 -1.499238E+00 7.419102E+04 2.986418E+01 1.086972E+00 4.860228E+23 1.026305E+23 3.271058E+23 1.543687E+23 0.7888360381 1.5551203769 17.9773973141 7.2364584651  2.04E-04 5.370010E+00 1.4778986147 1.6126124183 2.2661152322       1.318728E+28 10.1869582539 0.8374566812 0.9137927531
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 56.351 1.400E+07 1.236670E+04 2.946864E+01 3.828589E+03 2.268319E+01 -1.365385E+00 7.503349E+04 3.020330E+01 1.098344E+00 4.860228E+23 1.190018E+23 3.394302E+23 1.715925E+23 0.7551518159 1.4071169173 18.2304146847 7.3383057826  2.04E-04 6.018367E+00 1.498698846 1.6353086377 2.3799537648       1.404281E+28 10.8478411952 0.8917870143 0.973075419
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 62.065 1.600E+07 1.413337E+04 3.245673E+01 4.375530E+03 2.498324E+01 -1.242409E+00 7.592781E+04 3.056329E+01 1.117009E+00 4.860228E+23 1.326329E+23 3.472392E+23 1.863040E+23 0.7271056008 1.2986703748 18.5314754302 7.4594920446  2.04E-04 6.628624E+00 1.523448661 1.6623144544 2.4808741948 0.6700518946      1.476205E+28 11.4034423393 0.9374622667 1.0229140741
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 67.529 1.800E+07 1.590004E+04 3.531406E+01 4.922471E+03 2.718264E+01 -1.161518E+00 7.636727E+04 3.074019E+01 1.131915E+00 4.860228E+23 1.460228E+23 3.579087E+23 2.005719E+23 0.6995556587 1.2024927625 18.6696578648 7.5151147485  2.04E-04 7.212174E+00 1.5348084605 1.6747097254 2.5725341926 0.6509960995      1.541547E+28 11.9081986091 0.9789576278 1.0681918312
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 72.549 2.000E+07 1.766671E+04 3.793920E+01 5.469412E+03 2.920331E+01 -1.091201E+00 7.745320E+04 3.117731E+01 1.153635E+00 4.860228E+23 1.551126E+23 3.653553E+23 2.111899E+23 0.6808532439 1.1421042316 19.0502256366 7.6683050478  2.04E-04 7.748305E+00 1.5660944455 1.7088474987 2.6530874716 0.644097685      1.602569E+28 12.3795835851 1.0177095778 1.1104761092
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 77.319 2.200E+07 1.943338E+04 4.043342E+01 6.016353E+03 3.112321E+01 -1.033750E+00 7.799467E+04 3.139527E+01 1.169088E+00 4.860228E+23 1.653587E+23 3.718301E+23 2.215201E+23 0.6597717226 1.0781384827 19.1655474403 7.7147256407  2.04E-04 8.257698E+00 1.575574902 1.7191921203 2.7267295005 0.6304960283      1.652734E+28 12.7671000106 1.0495668027 1.1452371922
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 81.879 2.400E+07 2.120005E+04 4.281839E+01 6.563295E+03 3.295902E+01 -9.927417E-01 7.879704E+00 3.171825E-03 1.194464E+00 4.860228E+23 1.741438E+23 3.784712E+23 2.302173E+23 0.6416962332 1.0263741417 19.321562658 7.7775265914  2.04E-04 8.744780E+00 1.5884007116 1.7331870314 2.7947611573 0.6201556891      1.702069E+28 13.1482048218 1.080896937 1.1794231392
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 97.699 3.200E+07 2.826674E+04 5.109099E+01 8.751060E+03 3.932676E+01 -8.631231E-01 8.141784E+04 3.277320E+01 1.267409E+00 4.860228E+23 1.993484E+23 3.968133E+23 2.581440E+23 0.5898373492 0.8912014887 20.0182653609 8.0579709785  2.04E-04 1.043429E+01 1.645675741 1.7956828094 3.0153082475 0.5955221364      1.863463E+28 14.3949470919 1.1833900088 1.2912586864
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 110.496 4.000E+07 3.533342E+04 5.778303E+01 1.093882E+04 4.447790E+01 -7.981602E-01 8.414741E+04 3.387194E+01 1.342257E+00 4.860228E+23 2.138783E+23 4.091031E+23 2.747769E+23 0.5599418381 0.8208483747 20.8530460853 8.3939960401  2.04E-04 1.180100E+01 1.7143019862 1.8705644921 3.1791996719 0.5883759075      1.981404E+28 15.3060220395 1.2582883036 1.3729841303
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 121.168 4.800E+07 4.240010E+04 6.336400E+01 1.312659E+04 4.877379E+01 -7.497256E-01 8.661061E+04 3.486345E+01 1.424521E+00 4.860228E+23 2.235882E+23 4.217868E+23 2.893190E+23 0.5399635573 0.7764495693 21.6302755466 8.7068549382  2.04E-04 1.294080E+01 1.7781970164 1.9402836989 3.3077750521 0.5865827235      2.089788E+28 16.1432707241 1.3271174366 1.4480871946
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 130.146 5.600E+07 4.946679E+04 6.805925E+01 1.531435E+04 5.238791E+01 -7.283976E-01 8.958479E+04 3.606065E+01 1.500483E+00 4.860228E+23 2.294226E+23 4.312545E+23 2.997765E+23 0.5279591822 0.7506898187 22.4622847007 9.041764357  2.04E-04 1.389971E+01 1.8465954144 2.0149167657 3.4110269186 0.5907067912      2.181876E+28 16.8546354723 1.3855978138 1.5118981905
1.00E-03 1.09 0.901724 2663.508 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 138.069 6.400E+07 5.653347E+04 7.220259E+01 1.750212E+04 5.557720E+01 -7.119162E-01 9.227577E+04 3.714385E+01 1.592073E+00 4.860228E+23 2.339195E+23 4.427670E+23 3.099946E+23 0.5187067356 0.7312784973 23.2135636669 9.3441773782  2.04E-04 1.474590E+01 1.9083570879 2.0823081555 3.4988180615 0.5951461662      2.280807E+28 17.618861277 1.4484238302 1.5804509405


==> figs/Data/Validation/k1100/HagenNumberDukhan2006/Dukhan2006_Figure2i_0.915.dat <==
0.00254 0 0.2206 220.6 0.000000E+00 1.195 1.54E-05 0.000000E+00 0.000000E+00 0.000000E+00
0.00254 0.02 0.227076 227.076 4.541520E+00 1.195 1.54E-05 3.800435E+00 3.298701E+00 2.625990E+02
0.00254 0.04 0.233552 233.552 9.342080E+00 1.195 1.54E-05 7.817640E+00 6.597403E+00 5.401761E+02
0.00254 0.06 0.240028 240.028 1.440168E+01 1.195 1.54E-05 1.205162E+01 9.896104E+00 8.327314E+02
0.00254 0.08 0.246504 246.504 1.972032E+01 1.195 1.54E-05 1.650236E+01 1.319481E+01 1.140265E+03
0.00254 0.1 0.25298 252.98 2.529800E+01 1.195 1.54E-05 2.116987E+01 1.649351E+01 1.462777E+03
0.00254 0.12 0.259456 259.456 3.113472E+01 1.195 1.54E-05 2.605416E+01 1.979221E+01 1.800266E+03
0.00254 0.14 0.265932 265.932 3.723048E+01 1.195 1.54E-05 3.115521E+01 2.309091E+01 2.152734E+03
0.00254 0.16 0.272408 272.408 4.358528E+01 1.195 1.54E-05 3.647304E+01 2.638961E+01 2.520180E+03
0.00254 0.18 0.278884 278.884 5.019912E+01 1.195 1.54E-05 4.200763E+01 2.968831E+01 2.902605E+03
0.00254 0.2 0.28536 285.36 5.707200E+01 1.195 1.54E-05 4.775900E+01 3.298701E+01 3.300007E+03
0.00254 0.22 0.291836 291.836 6.420392E+01 1.195 1.54E-05 5.372713E+01 3.628571E+01 3.712388E+03
0.00254 0.24 0.298312 298.312 7.159488E+01 1.195 1.54E-05 5.991203E+01 3.958442E+01 4.139747E+03
0.00254 0.26 0.304788 304.788 7.924488E+01 1.195 1.54E-05 6.631371E+01 4.288312E+01 4.582084E+03
0.00254 0.28 0.311264 311.264 8.715392E+01 1.195 1.54E-05 7.293215E+01 4.618182E+01 5.039399E+03
0.00254 0.3 0.31774 317.74 9.532200E+01 1.195 1.54E-05 7.976736E+01 4.948052E+01 5.511692E+03
0.00254 0.32 0.324216 324.216 1.037491E+02 1.195 1.54E-05 8.681935E+01 5.277922E+01 5.998964E+03
0.00254 0.34 0.330692 330.692 1.124353E+02 1.195 1.54E-05 9.408810E+01 5.607792E+01 6.501213E+03
0.00254 0.36 0.337168 337.168 1.213805E+02 1.195 1.54E-05 1.015736E+02 5.937662E+01 7.018441E+03
0.00254 0.38 0.343644 343.644 1.305847E+02 1.195 1.54E-05 1.092759E+02 6.267532E+01 7.550647E+03
0.00254 0.4 0.35012 350.12 1.400480E+02 1.195 1.54E-05 1.171950E+02 6.597403E+01 8.097831E+03
0.00254 0.42 0.356596 356.596 1.497703E+02 1.195 1.54E-05 1.253308E+02 6.927273E+01 8.659993E+03
0.00254 0.44 0.363072 363.072 1.597517E+02 1.195 1.54E-05 1.336834E+02 7.257143E+01 9.237134E+03
0.00254 0.46 0.369548 369.548 1.699921E+02 1.195 1.54E-05 1.422528E+02 7.587013E+01 9.829252E+03
0.00254 0.48 0.376024 376.024 1.804915E+02 1.195 1.54E-05 1.510389E+02 7.916883E+01 1.043635E+04
0.00254 0.5 0.3825 382.5 1.912500E+02 1.195 1.54E-05 1.600418E+02 8.246753E+01 1.105842E+04
0.00254 0.52 0.388976 388.976 2.022675E+02 1.195 1.54E-05 1.692615E+02 8.576623E+01 1.169548E+04
0.00254 0.54 0.395452 395.452 2.135441E+02 1.195 1.54E-05 1.786980E+02 8.906494E+01 1.234751E+04
0.00254 0.56 0.401928 401.928 2.250797E+02 1.195 1.54E-05 1.883512E+02 9.236364E+01 1.301452E+04
0.00254 0.58 0.408404 408.404 2.368743E+02 1.195 1.54E-05 1.982212E+02 9.566234E+01 1.369651E+04
0.00254 0.6 0.41488 414.88 2.489280E+02 1.195 1.54E-05 2.083079E+02 9.896104E+01 1.439347E+04
0.00254 0.62 0.421356 421.356 2.612407E+02 1.195 1.54E-05 2.186115E+02 1.022597E+02 1.510542E+04
0.00254 0.64 0.427832 427.832 2.738125E+02 1.195 1.54E-05 2.291318E+02 1.055584E+02 1.583234E+04
0.00254 0.66 0.434308 434.308 2.866433E+02 1.195 1.54E-05 2.398689E+02 1.088571E+02 1.657424E+04
0.00254 0.68 0.440784 440.784 2.997331E+02 1.195 1.54E-05 2.508227E+02 1.121558E+02 1.733112E+04
0.00254 0.7 0.44726 447.26 3.130820E+02 1.195 1.54E-05 2.619933E+02 1.154545E+02 1.810297E+04
0.00254 0.72 0.453736 453.736 3.266899E+02 1.195 1.54E-05 2.733807E+02 1.187532E+02 1.888981E+04
0.00254 0.74 0.460212 460.212 3.405569E+02 1.195 1.54E-05 2.849848E+02 1.220519E+02 1.969162E+04
0.00254 0.76 0.466688 466.688 3.546829E+02 1.195 1.54E-05 2.968058E+02 1.253506E+02 2.050841E+04
0.00254 0.78 0.473164 473.164 3.690679E+02 1.195 1.54E-05 3.088434E+02 1.286494E+02 2.134018E+04
0.00254 0.8 0.47964 479.64 3.837120E+02 1.195 1.54E-05 3.210979E+02 1.319481E+02 2.218693E+04
0.00254 0.82 0.486116 486.116 3.986151E+02 1.195 1.54E-05 3.335691E+02 1.352468E+02 2.304865E+04
0.00254 0.84 0.492592 492.592 4.137773E+02 1.195 1.54E-05 3.462571E+02 1.385455E+02 2.392536E+04
0.00254 0.86 0.499068 499.068 4.291985E+02 1.195 1.54E-05 3.591619E+02 1.418442E+02 2.481704E+04
0.00254 0.88 0.505544 505.544 4.448787E+02 1.195 1.54E-05 3.722834E+02 1.451429E+02 2.572370E+04
0.00254 0.9 0.51202 512.02 4.608180E+02 1.195 1.54E-05 3.856218E+02 1.484416E+02 2.664534E+04
0.00254 0.92 0.518496 518.496 4.770163E+02 1.195 1.54E-05 3.991768E+02 1.517403E+02 2.758195E+04
0.00254 0.94 0.524972 524.972 4.934737E+02 1.195 1.54E-05 4.129487E+02 1.550390E+02 2.853355E+04
0.00254 0.96 0.531448 531.448 5.101901E+02 1.195 1.54E-05 4.269373E+02 1.583377E+02 2.950012E+04
0.00254 0.98 0.537924 537.924 5.271655E+02 1.195 1.54E-05 4.411427E+02 1.616364E+02 3.048167E+04
0.00254 1 0.5444 544.4 5.444000E+02 1.195 1.54E-05 4.555649E+02 1.649351E+02 3.147820E+04
0.00254 1.02 0.550876 550.876 5.618935E+02 1.195 1.54E-05 4.702038E+02 1.682338E+02 3.248971E+04
0.00254 1.04 0.557352 557.352 5.796461E+02 1.195 1.54E-05 4.850595E+02 1.715325E+02 3.351619E+04
0.00254 1.06 0.563828 563.828 5.976577E+02 1.195 1.54E-05 5.001319E+02 1.748312E+02 3.455766E+04
0.00254 1.08 0.570304 570.304 6.159283E+02 1.195 1.54E-05 5.154212E+02 1.781299E+02 3.561410E+04
0.00254 1.1 0.57678 576.78 6.344580E+02 1.195 1.54E-05 5.309272E+02 1.814286E+02 3.668552E+04
0.00254 1.12 0.583256 583.256 6.532467E+02 1.195 1.54E-05 5.466500E+02 1.847273E+02 3.777192E+04
0.00254 1.14 0.589732 589.732 6.722945E+02 1.195 1.54E-05 5.625895E+02 1.880260E+02 3.887329E+04
0.00254 1.16 0.596208 596.208 6.916013E+02 1.195 1.54E-05 5.787458E+02 1.913247E+02 3.998965E+04
0.00254 1.18 0.602684 602.684 7.111671E+02 1.195 1.54E-05 5.951189E+02 1.946234E+02 4.112098E+04
0.00254 1.2 0.60916 609.16 7.309920E+02 1.195 1.54E-05 6.117088E+02 1.979221E+02 4.226729E+04
0.00254 1.22 0.615636 615.636 7.510759E+02 1.195 1.54E-05 6.285154E+02 2.012208E+02 4.342858E+04
0.00254 1.24 0.622112 622.112 7.714189E+02 1.195 1.54E-05 6.455388E+02 2.045195E+02 4.460485E+04
0.00254 1.26 0.628588 628.588 7.920209E+02 1.195 1.54E-05 6.627790E+02 2.078182E+02 4.579609E+04
0.00254 1.28 0.635064 635.064 8.128819E+02 1.195 1.54E-05 6.802359E+02 2.111169E+02 4.700232E+04
0.00254 1.3 0.64154 641.54 8.340020E+02 1.195 1.54E-05 6.979096E+02 2.144156E+02 4.822352E+04
0.00254 1.32 0.648016 648.016 8.553811E+02 1.195 1.54E-05 7.158001E+02 2.177143E+02 4.945970E+04
0.00254 1.34 0.654492 654.492 8.770193E+02 1.195 1.54E-05 7.339073E+02 2.210130E+02 5.071086E+04
0.00254 1.36 0.660968 660.968 8.989165E+02 1.195 1.54E-05 7.522314E+02 2.243117E+02 5.197699E+04
0.00254 1.38 0.667444 667.444 9.210727E+02 1.195 1.54E-05 7.707722E+02 2.276104E+02 5.325811E+04
0.00254 1.4 0.67392 673.92 9.434880E+02 1.195 1.54E-05 7.895297E+02 2.309091E+02 5.455420E+04
0.00254 1.42 0.680396 680.396 9.661623E+02 1.195 1.54E-05 8.085040E+02 2.342078E+02 5.586527E+04
0.00254 1.44 0.686872 686.872 9.890957E+02 1.195 1.54E-05 8.276951E+02 2.375065E+02 5.719132E+04
0.00254 1.46 0.693348 693.348 1.012288E+03 1.195 1.54E-05 8.471030E+02 2.408052E+02 5.853235E+04
0.00254 1.48 0.699824 699.824 1.035740E+03 1.195 1.54E-05 8.667276E+02 2.441039E+02 5.988835E+04
0.00254 1.5 0.7063 706.3 1.059450E+03 1.195 1.54E-05 8.865690E+02 2.474026E+02 6.125933E+04
0.00254 1.52 0.712776 712.776 1.083420E+03 1.195 1.54E-05 9.066272E+02 2.507013E+02 6.264530E+04
0.00254 1.54 0.719252 719.252 1.107648E+03 1.195 1.54E-05 9.269022E+02 2.540000E+02 6.404623E+04
0.00254 1.56 0.725728 725.728 1.132136E+03 1.195 1.54E-05 9.473939E+02 2.572987E+02 6.546215E+04
0.00254 1.58 0.732204 732.204 1.156882E+03 1.195 1.54E-05 9.681024E+02 2.605974E+02 6.689305E+04
0.00254 1.6 0.73868 738.68 1.181888E+03 1.195 1.54E-05 9.890276E+02 2.638961E+02 6.833892E+04
0.00254 1.62 0.745156 745.156 1.207153E+03 1.195 1.54E-05 1.010170E+03 2.671948E+02 6.979977E+04
0.00254 1.64 0.751632 751.632 1.232676E+03 1.195 1.54E-05 1.031528E+03 2.704935E+02 7.127561E+04
0.00254 1.66 0.758108 758.108 1.258459E+03 1.195 1.54E-05 1.053104E+03 2.737922E+02 7.276641E+04
0.00254 1.68 0.764584 764.584 1.284501E+03 1.195 1.54E-05 1.074896E+03 2.770909E+02 7.427220E+04
0.00254 1.7 0.77106 771.06 1.310802E+03 1.195 1.54E-05 1.096905E+03 2.803896E+02 7.579297E+04
0.00254 1.72 0.777536 777.536 1.337362E+03 1.195 1.54E-05 1.119131E+03 2.836883E+02 7.732871E+04
0.00254 1.74 0.784012 784.012 1.364181E+03 1.195 1.54E-05 1.141574E+03 2.869870E+02 7.887943E+04
0.00254 1.76 0.790488 790.488 1.391259E+03 1.195 1.54E-05 1.164233E+03 2.902857E+02 8.044513E+04
0.00254 1.78 0.796964 796.964 1.418596E+03 1.195 1.54E-05 1.187110E+03 2.935844E+02 8.202581E+04
0.00254 1.8 0.80344 803.44 1.446192E+03 1.195 1.54E-05 1.210203E+03 2.968831E+02 8.362146E+04
0.00254 1.82 0.809916 809.916 1.474047E+03 1.195 1.54E-05 1.233512E+03 3.001818E+02 8.523210E+04
0.00254 1.84 0.816392 816.392 1.502161E+03 1.195 1.54E-05 1.257039E+03 3.034805E+02 8.685771E+04
0.00254 1.86 0.822868 822.868 1.530534E+03 1.195 1.54E-05 1.280782E+03 3.067792E+02 8.849830E+04
0.00254 1.88 0.829344 829.344 1.559167E+03 1.195 1.54E-05 1.304742E+03 3.100779E+02 9.015387E+04
0.00254 1.9 0.83582 835.82 1.588058E+03 1.195 1.54E-05 1.328919E+03 3.133766E+02 9.182441E+04
0.00254 1.92 0.842296 842.296 1.617208E+03 1.195 1.54E-05 1.353312E+03 3.166753E+02 9.350994E+04
0.00254 1.94 0.848772 848.772 1.646618E+03 1.195 1.54E-05 1.377923E+03 3.199740E+02 9.521044E+04
0.00254 1.96 0.855248 855.248 1.676286E+03 1.195 1.54E-05 1.402750E+03 3.232727E+02 9.692592E+04
0.00254 1.98 0.861724 861.724 1.706214E+03 1.195 1.54E-05 1.427794E+03 3.265714E+02 9.865638E+04
0.00254 2 0.8682 868.2 1.736400E+03 1.195 1.54E-05 1.453054E+03 3.298701E+02 1.004018E+05


==> figs/Data/Validation/k1100/HagenNumberDukhan2006/ReadMe.txt <==
Here we compare our simulation data with the fit computed by Dukhan2006.


==> figs/Data/Validation/k1100/HagenNumberDukhan2006/fit_script_Dukhan2006.txt <==
f(x) = a*x**2 + b*x
fit f(x) "Dukhan2006_Figure2i_0.915.dat" u 9:10 via a,b



==> figs/Data/Validation/k1100/HagenNumberDukhan2006/plot_script_Dukhan2006.txt <==
reset
set terminal postscript enhanced

set xlabel "Re"
set ylabel "Hg"

set key top left
set terminal pdf
set xrange [0:100]

set output "pressure_drop.pdf"
# plot "pressure_drop_deviation.dat" u 15:16 pt 6 lw 2 title "simulation results", "Dukhan2006_Figure2i_0.915.dat" u 9:10 with lines lw 2 title "Dukhan 2006"
plot "pressure_drop_deviation.dat" u 15:16 pt 6 lw 2 title "k = 1.100, alpha = 0.990, Sc = 0.770", "Dukhan2006_Figure2i_0.915.dat" u 9:10 with lines lw 2 title "Dukhan 2006"



set ylabel "relative deviation [%]"

set xrange [0:100]
set output "pressure_drop_deviation.pdf"
plot "pressure_drop_deviation.dat" u 15:(100 * $23) pt 6 lw 2 title "deviation from Dukhan 2006", [0:100] 10 dt 2 lw 2 title "10 %"

set output "dummy.pdf"



==> figs/Data/Validation/k1100/HagenNumberDukhan2006/pressure_drop_deviation.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,,
cell width,k,porosity,specific surface,cell length,inlet area,cell volume,number density,mass density,kinematic viscosity,diffusion coefficient,superficial velocity,acceleration,pressure drop,Reynolds,g W^3 / nu^2,Peclet,<1/C dC/d(z/L)>,<Nr/dt / NCO>,*W^2 / D,max density,Dukhan2006,deviation
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,6.235,1.000E+06,8.833355E+02,3.260325E+00,2.734706E+02,2.509602E+00,-5.975808E+00,6.992784E+04,2.814812E+01,1.029246E+00,259.4579547959,0.0540074253
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,12.311,2.000E+06,1.766671E+03,6.438002E+00,5.469412E+02,4.955586E+00,-4.282304E+00,6.631797E+04,2.669503E+01,1.032216E+00,526.4188612399,0.0389848504
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,23.653,4.000E+06,3.533342E+03,1.236905E+01,1.093882E+03,9.520951E+00,-2.720653E+00,6.571132E+04,2.645084E+01,1.037634E+00,1061.8761806345,0.0301412383
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,33.612,6.000E+06,5.300013E+03,1.757729E+01,1.640824E+03,1.352994E+01,-2.032052E+00,6.696543E+04,2.695566E+01,1.046596E+00,1572.0068878967,0.0437763842
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,42.629,8.000E+06,7.066684E+03,2.229233E+01,2.187765E+03,1.715929E+01,-1.678636E+00,6.805743E+04,2.739522E+01,1.063455E+00,2066.0322850424,0.0589209584
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,58.681,1.200E+07,1.060003E+04,3.068676E+01,3.281647E+03,2.362082E+01,-1.277621E+00,7.006583E+04,2.820366E+01,1.093419E+00,3021.3108404585,0.086166735
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,72.675,1.600E+07,1.413337E+04,3.800516E+01,4.375530E+03,2.925408E+01,-1.056520E+00,7.141845E+04,2.874814E+01,1.126114E+00,3933.2819459857,0.1124373576
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,96.268,2.400E+07,2.120005E+04,5.034296E+01,6.563295E+03,3.875098E+01,-8.382299E-01,7.443776E+04,2.996350E+01,1.200497E+00,5637.6454256701,0.164190751
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,115.273,3.200E+07,2.826674E+04,6.028134E+01,8.751060E+03,4.640095E+01,-7.281828E-01,7.696006E+04,3.097880E+01,1.282426E+00,7162.9206646961,0.2217166654
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,143.436,4.800E+07,4.240010E+04,7.500876E+01,1.312659E+04,5.773723E+01,-6.344131E-01,8.209614E+04,3.304624E+01,1.439698E+00,9673.1973757731,0.3570062528
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,163.700,6.400E+07,5.653347E+04,8.560612E+01,1.750212E+04,6.589443E+01,-5.999924E-01,8.713988E+04,3.507650E+01,1.619299E+00,11664.2174097961,0.5004966457
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,Sc,0.7697397714,,,,,,,,,,,,


==> figs/Data/Validation/k1100/HagenNumberDukhan2006/pressure_drop_deviation.dat <==
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 6.235 1.000E+06 8.833355E+02 3.260325E+00 2.734706E+02 2.509602E+00 -5.975808E+00 6.992784E+04 2.814812E+01 1.029246E+00 259.4579547959 0.0540074253
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 12.311 2.000E+06 1.766671E+03 6.438002E+00 5.469412E+02 4.955586E+00 -4.282304E+00 6.631797E+04 2.669503E+01 1.032216E+00 526.4188612399 0.0389848504
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 23.653 4.000E+06 3.533342E+03 1.236905E+01 1.093882E+03 9.520951E+00 -2.720653E+00 6.571132E+04 2.645084E+01 1.037634E+00 1061.8761806345 0.0301412383
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 33.612 6.000E+06 5.300013E+03 1.757729E+01 1.640824E+03 1.352994E+01 -2.032052E+00 6.696543E+04 2.695566E+01 1.046596E+00 1572.0068878967 0.0437763842
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 42.629 8.000E+06 7.066684E+03 2.229233E+01 2.187765E+03 1.715929E+01 -1.678636E+00 6.805743E+04 2.739522E+01 1.063455E+00 2066.0322850424 0.0589209584
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 58.681 1.200E+07 1.060003E+04 3.068676E+01 3.281647E+03 2.362082E+01 -1.277621E+00 7.006583E+04 2.820366E+01 1.093419E+00 3021.3108404585 0.086166735
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 72.675 1.600E+07 1.413337E+04 3.800516E+01 4.375530E+03 2.925408E+01 -1.056520E+00 7.141845E+04 2.874814E+01 1.126114E+00 3933.2819459857 0.1124373576
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 96.268 2.400E+07 2.120005E+04 5.034296E+01 6.563295E+03 3.875098E+01 -8.382299E-01 7.443776E+04 2.996350E+01 1.200497E+00 5637.6454256701 0.164190751
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 115.273 3.200E+07 2.826674E+04 6.028134E+01 8.751060E+03 4.640095E+01 -7.281828E-01 7.696006E+04 3.097880E+01 1.282426E+00 7162.9206646961 0.2217166654
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 143.436 4.800E+07 4.240010E+04 7.500876E+01 1.312659E+04 5.773723E+01 -6.344131E-01 8.209614E+04 3.304624E+01 1.439698E+00 9673.1973757731 0.3570062528
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 163.700 6.400E+07 5.653347E+04 8.560612E+01 1.750212E+04 6.589443E+01 -5.999924E-01 8.713988E+04 3.507650E+01 1.619299E+00 11664.2174097961 0.5004966457


==> figs/Data/Validation/k1100/results_FINAL.csv <==
1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,,30,31,32,33,34,,,,,,,,,,
cell width,k,porosity,specific surface,cell length,inlet area,cell volume,number density,mass density,kinematic viscosity,diffusion coefficient,superficial velocity,acceleration,pressure drop,Reynolds,g W^3 / nu^2,Peclet,<1/C dC/d(z/L)>,<Nr/dt / NCO>,*W^2 / D,max density,nCO(z = 0),nCO(z = L),nCO(z = 0.25L),nCO(z = 0.75L),η = 1 – outflow / inflow,-ln(1-η) L/Δz,km,Sherwood,,ds,Re Giani,Sh Giani,Sh / Sc^1/3,fit Giani,deviation,,Re Giani,fit Giani,0.655Re^0.43,,conversion rate,km,Sh Giani,Sh / Sc^1/3
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,6.235,1.000E+06,8.833355E+02,3.260325E+00,2.734706E+02,2.509602E+00,-5.975808E+00,6.992784E+04,2.814812E+01,1.029246E+00,4.860228E+23,1.343764E+21,1.000242E+23,5.069384E+21,0.9972351832,5.8907809049,9.2037851995,3.7048082186,,1.90E-04,6.210908E-01,0.7057647611,0.7700968164,0.8962917066,,,4.000000E+00,1.9965421417,1.1888500935,,4.333174E+27,3.6485636373,0.2797791982,0.3052817054
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,12.311,2.000E+06,1.766671E+03,6.438002E+00,5.469412E+02,4.955586E+00,-4.282304E+00,6.631797E+04,2.669503E+01,1.032216E+00,4.860228E+23,6.665028E+21,1.548389E+23,1.818524E+22,0.986286594,4.2893813817,13.2336162543,5.326939862,,1.90E-04,1.226437E+00,1.0147803118,1.1072798339,1.2009092617,,,2.000000E+01,3.9887386673,2.3751125701,,5.652080E+27,4.7590919642,0.364936744,0.3982015542
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,23.653,4.000E+06,3.533342E+03,1.236905E+01,1.093882E+03,9.520951E+00,-2.720653E+00,6.571132E+04,2.645084E+01,1.037634E+00,4.860228E+23,3.012639E+22,2.351851E+23,6.058717E+22,0.9380144512,2.7808540046,16.4834210913,6.6350868263,,1.90E-04,2.356300E+00,1.2639818832,1.3791966925,1.5902004386,,,4.000000E+01,5.3737626619,3.1998314032,,8.152639E+27,6.8645806061,0.5263898479,0.5743714739
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,33.612,6.000E+06,5.300013E+03,1.757729E+01,1.640824E+03,1.352994E+01,-2.032052E+00,6.696543E+04,2.695566E+01,1.046596E+00,4.860228E+23,5.918346E+22,2.813354E+23,1.015799E+23,0.878229046,2.1056134254,17.7363098109,7.1394132881,,1.90E-04,3.348468E+00,1.3600559102,1.4840280845,1.8495944647,,,6.000000E+01,6.3973148111,3.809310183,,1.015292E+28,8.548831578,0.6555416001,0.7152957006
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,42.629,8.000E+06,7.066684E+03,2.229233E+01,2.187765E+03,1.715929E+01,-1.678636E+00,6.805743E+04,2.739522E+01,1.063455E+00,4.860228E+23,8.541988E+22,3.118612E+23,1.343435E+23,0.8242471752,1.7386766758,18.5740646591,7.4766355265,,1.90E-04,4.246681E+00,1.424296637,1.554124499,2.0485851578,,,8.000000E+01,7.2397134922,4.3109203067,,1.169635E+28,9.848410726,0.755195943,0.8240337625
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,58.681,1.200E+07,1.060003E+04,3.068676E+01,3.281647E+03,2.362082E+01,-1.277621E+00,7.006583E+04,2.820366E+01,1.093419E+00,4.860228E+23,1.298156E+23,3.455771E+23,1.830552E+23,0.7329022424,1.3201405544,19.4135027899,7.8145353383,,1.90E-04,5.845817E+00,1.4886664412,1.6243617566,2.3503694415,,,,,,,1.392774E+28,11.7272571362,0.8992696648,0.98124013
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,72.675,1.600E+07,1.413337E+04,3.800516E+01,4.375530E+03,2.925408E+01,-1.056520E+00,7.141845E+04,2.874814E+01,1.126114E+00,4.860228E+23,1.610833E+23,3.670314E+23,2.165620E+23,0.6685684293,1.1043339139,20.112948187,8.0960837446,,1.90E-04,7.239971E+00,1.5423013211,1.6828855771,2.5767929171,0.6530930623,,,,,,1.554643E+28,13.0902057447,1.0037833055,1.0952804256
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,96.268,2.400E+07,2.120005E+04,5.034296E+01,6.563295E+03,3.875098E+01,-8.382299E-01,7.443776E+04,2.996350E+01,1.200497E+00,4.860228E+23,2.038718E+23,3.938768E+23,2.588100E+23,0.5805303784,0.8687641715,20.9591356613,8.4367003758,,1.90E-04,9.590317E+00,1.6071886786,1.7536875641,2.9079093165,0.6030750527,,,,,,1.776959E+28,14.9621224358,1.1473256424,1.2519069714
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,115.273,3.200E+07,2.826674E+04,6.028134E+01,8.751060E+03,4.640095E+01,-7.281828E-01,7.696006E+04,3.097880E+01,1.282426E+00,4.860228E+23,2.287918E+23,4.105931E+23,2.847872E+23,0.5292570637,0.7534431167,21.7653742599,8.761236349,,1.90E-04,1.148358E+01,1.669012676,1.8211469588,3.142142422,0.5795876552,,,,,,1.933021E+28,16.2761756872,1.2480898887,1.3618561068
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,143.436,4.800E+07,4.240010E+04,7.500876E+01,1.312659E+04,5.773723E+01,-6.344131E-01,8.209614E+04,3.304624E+01,1.439698E+00,4.860228E+23,2.528173E+23,4.353405E+23,3.172979E+23,0.4798241975,0.6535884429,23.4935740039,9.4568901997,,1.90E-04,1.428914E+01,1.8015345084,1.9657484561,3.4517978995,0.5694853851,,,,,,2.160550E+28,18.1919862128,1.3949980932,1.5221553266
1.00E-03,1.10,0.914493,2443.586,1.633E-03,8.660E-07,1.414E-09,1.620E+25,5.409E-01,1.912E-03,2.484E-03,163.700,6.400E+07,5.653347E+04,8.560612E+01,1.750212E+04,6.589443E+01,-5.999924E-01,8.713988E+04,3.507650E+01,1.619299E+00,4.860228E+23,2.621509E+23,4.594169E+23,3.401301E+23,0.4606201602,0.6173352442,25.3255345637,10.1943109881,,1.90E-04,1.630794E+01,1.9420129288,2.1190318025,3.6536275577,0.579980244,,,,,,2.351622E+28,19.8008261793,1.5183671778,1.6567697825
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,Sc,0.7697397714,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> figs/Data/Validation/k1100/results_FINAL.dat <==
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 6.235 1.000E+06 8.833355E+02 3.260325E+00 2.734706E+02 2.509602E+00 -5.975808E+00 6.992784E+04 2.814812E+01 1.029246E+00 4.860228E+23 1.343764E+21 1.000242E+23 5.069384E+21 0.9972351832 5.8907809049 9.2037851995 3.7048082186  1.90E-04 6.210908E-01 0.7057647611 0.7700968164 0.8962917066   4.000000E+00 1.9965421417 1.1888500935  4.333174E+27 3.6485636373 0.2797791982 0.3052817054
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 12.311 2.000E+06 1.766671E+03 6.438002E+00 5.469412E+02 4.955586E+00 -4.282304E+00 6.631797E+04 2.669503E+01 1.032216E+00 4.860228E+23 6.665028E+21 1.548389E+23 1.818524E+22 0.986286594 4.2893813817 13.2336162543 5.326939862  1.90E-04 1.226437E+00 1.0147803118 1.1072798339 1.2009092617   2.000000E+01 3.9887386673 2.3751125701  5.652080E+27 4.7590919642 0.364936744 0.3982015542
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 23.653 4.000E+06 3.533342E+03 1.236905E+01 1.093882E+03 9.520951E+00 -2.720653E+00 6.571132E+04 2.645084E+01 1.037634E+00 4.860228E+23 3.012639E+22 2.351851E+23 6.058717E+22 0.9380144512 2.7808540046 16.4834210913 6.6350868263  1.90E-04 2.356300E+00 1.2639818832 1.3791966925 1.5902004386   4.000000E+01 5.3737626619 3.1998314032  8.152639E+27 6.8645806061 0.5263898479 0.5743714739
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 33.612 6.000E+06 5.300013E+03 1.757729E+01 1.640824E+03 1.352994E+01 -2.032052E+00 6.696543E+04 2.695566E+01 1.046596E+00 4.860228E+23 5.918346E+22 2.813354E+23 1.015799E+23 0.878229046 2.1056134254 17.7363098109 7.1394132881  1.90E-04 3.348468E+00 1.3600559102 1.4840280845 1.8495944647   6.000000E+01 6.3973148111 3.809310183  1.015292E+28 8.548831578 0.6555416001 0.7152957006
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 42.629 8.000E+06 7.066684E+03 2.229233E+01 2.187765E+03 1.715929E+01 -1.678636E+00 6.805743E+04 2.739522E+01 1.063455E+00 4.860228E+23 8.541988E+22 3.118612E+23 1.343435E+23 0.8242471752 1.7386766758 18.5740646591 7.4766355265  1.90E-04 4.246681E+00 1.424296637 1.554124499 2.0485851578   8.000000E+01 7.2397134922 4.3109203067  1.169635E+28 9.848410726 0.755195943 0.8240337625
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 58.681 1.200E+07 1.060003E+04 3.068676E+01 3.281647E+03 2.362082E+01 -1.277621E+00 7.006583E+04 2.820366E+01 1.093419E+00 4.860228E+23 1.298156E+23 3.455771E+23 1.830552E+23 0.7329022424 1.3201405544 19.4135027899 7.8145353383  1.90E-04 5.845817E+00 1.4886664412 1.6243617566 2.3503694415       1.392774E+28 11.7272571362 0.8992696648 0.98124013
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 72.675 1.600E+07 1.413337E+04 3.800516E+01 4.375530E+03 2.925408E+01 -1.056520E+00 7.141845E+04 2.874814E+01 1.126114E+00 4.860228E+23 1.610833E+23 3.670314E+23 2.165620E+23 0.6685684293 1.1043339139 20.112948187 8.0960837446  1.90E-04 7.239971E+00 1.5423013211 1.6828855771 2.5767929171 0.6530930623      1.554643E+28 13.0902057447 1.0037833055 1.0952804256
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 96.268 2.400E+07 2.120005E+04 5.034296E+01 6.563295E+03 3.875098E+01 -8.382299E-01 7.443776E+04 2.996350E+01 1.200497E+00 4.860228E+23 2.038718E+23 3.938768E+23 2.588100E+23 0.5805303784 0.8687641715 20.9591356613 8.4367003758  1.90E-04 9.590317E+00 1.6071886786 1.7536875641 2.9079093165 0.6030750527      1.776959E+28 14.9621224358 1.1473256424 1.2519069714
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 115.273 3.200E+07 2.826674E+04 6.028134E+01 8.751060E+03 4.640095E+01 -7.281828E-01 7.696006E+04 3.097880E+01 1.282426E+00 4.860228E+23 2.287918E+23 4.105931E+23 2.847872E+23 0.5292570637 0.7534431167 21.7653742599 8.761236349  1.90E-04 1.148358E+01 1.669012676 1.8211469588 3.142142422 0.5795876552      1.933021E+28 16.2761756872 1.2480898887 1.3618561068
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 143.436 4.800E+07 4.240010E+04 7.500876E+01 1.312659E+04 5.773723E+01 -6.344131E-01 8.209614E+04 3.304624E+01 1.439698E+00 4.860228E+23 2.528173E+23 4.353405E+23 3.172979E+23 0.4798241975 0.6535884429 23.4935740039 9.4568901997  1.90E-04 1.428914E+01 1.8015345084 1.9657484561 3.4517978995 0.5694853851      2.160550E+28 18.1919862128 1.3949980932 1.5221553266
1.00E-03 1.10 0.914493 2443.586 1.633E-03 8.660E-07 1.414E-09 1.620E+25 5.409E-01 1.912E-03 2.484E-03 163.700 6.400E+07 5.653347E+04 8.560612E+01 1.750212E+04 6.589443E+01 -5.999924E-01 8.713988E+04 3.507650E+01 1.619299E+00 4.860228E+23 2.621509E+23 4.594169E+23 3.401301E+23 0.4606201602 0.6173352442 25.3255345637 10.1943109881  1.90E-04 1.630794E+01 1.9420129288 2.1190318025 3.6536275577 0.579980244      2.351622E+28 19.8008261793 1.5183671778 1.6567697825

